Machine-Learning-Driven Runtime Optimization of BLAS Level 3 on Modern Multi-Core Systems

BLAS Level 3 operations are essential for scientific computing, but finding the optimal number of threads for multi-threaded implementations on modern multi-core systems is challenging. We present an extension to the Architecture and Data-Structure Aware Linear Algebra (ADSALA) library that uses machine learning to optimize the runtime of all BLAS Level 3 operations. Our method predicts the best number of threads for each operation based on the matrix dimensions and the system architecture. We test our method on two HPC platforms with Intel and AMD processors, using MKL and BLIS as baseline BLAS implementations. We achieve speedups of 1.5 to 3.0 for all operations, compared to using the maximum number of threads. We also analyze the runtime patterns of different BLAS operations and explain the sources of speedup. Our work shows the effectiveness and generality of the ADSALA approach for optimizing BLAS routines on modern multi-core systems.

==> rep10_with_70points.csv <==
m,k,n,mkl 1,mkl 2,mkl 3,mkl 4,mkl 5,mkl 6,mkl 7,mkl 8,mkl 9,mkl 10,mkl 11,mkl 12,mkl 13,mkl 14,mkl 15,mkl 16,mkl 17,mkl 18,mkl 19,mkl 20,mkl 21,mkl 22,mkl 23,mkl 24,mkl 25,mkl 26,mkl 27,mkl 28,mkl 29,mkl 30,mkl 31,mkl 32,mkl 33,mkl 34,mkl 35,mkl 36,mkl 37,mkl 38,mkl 39,mkl 40,mkl 41,mkl 42,mkl 43,mkl 44,mkl 45,mkl 46,mkl 47,mkl 48
15,3614,2238,1450,4945,1648,5208,1598,7933,233,9292,200,11437,171,13097,138,15068,135,16056,114,20984,107,17792,100,21832,100,19368,86,22089,84,29362,83,30173,86,37569,84,27976,86,5611,79,11533,63,7763,83,5562,78,9668,83,11159,61,3401
15,3614,2238,1448,4772,1631,5126,1597,7439,232,8831,199,10733,172,12345,138,14267,133,15333,113,16927,107,17027,100,17879,99,19368,87,20870,85,28532,83,28821,86,24852,84,27788,87,2933,78,10092,62,3012,77,4228,80,3109,82,11167,61,3289
15,3614,2238,1449,1716,1632,1233,1598,429,232,403,201,407,171,419,152,442,134,418,113,121,107,106,100,118,100,522,86,581,83,674,82,685,88,108,86,885,88,140,76,138,61,537,80,596,82,569,84,150,60,554
15,3614,2238,1459,1491,1637,789,1614,273,239,216,199,175,170,147,138,136,135,119,113,503,107,103,100,110,99,83,87,83,85,86,88,85,84,700,87,87,87,73,80,77,62,514,78,65,80,75,84,73,59,3183
15,3614,2238,1448,1489,1632,786,1597,273,234,208,199,175,170,149,138,134,141,117,114,110,106,102,100,109,100,81,86,82,86,85,85,79,85,92,84,86,86,76,114,78,63,74,80,67,80,70,78,71,60,3132
15,3614,2238,1448,1488,1631,787,1596,272,233,207,201,175,171,147,139,135,134,117,115,111,106,102,100,109,100,81,86,82,85,83,82,83,85,90,84,84,87,72,78,103,63,72,78,62,81,73,80,67,61,3156
15,3614,2238,1450,1489,1631,787,1597,273,233,207,200,175,170,147,140,134,135,117,114,110,107,101,101,110,101,81,588,82,86,85,89,80,89,90,86,87,90,73,79,73,65,71,83,64,857,70,82,69,61,71
15,3614,2238,1499,1506,1651,786,5806,271,410,208,203,173,173,147,384,134,435,115,118,110,438,102,102,110,107,82,92,82,90,86,666,83,753,88,630,83,186,73,84,71,156,72,1159,62,103,72,464,67,66,71
15,3614,2238,6865,1489,9339,786,11163,290,8205,207,9950,174,11876,148,11348,134,14065,117,14910,207,14785,102,18030,110,17297,80,20317,83,17256,83,28718,80,28532,86,28781,87,3156,72,38752,70,6691,75,39795,63,34552,71,3221,69,51636,71
15,3614,2238,7349,1489,9214,785,14018,270,8719,207,10623,174,12414,147,11786,134,14807,117,15990,111,14717,101,19383,109,18457,82,24520,82,20153,84,29520,78,24472,88,23795,84,3907,72,39753,76,7779,70,36669,64,59185,70,7486,66,53546,75
82,1047,7593,10046,5707,3296,4110,1977,3465,1447,3448,1137,3745,932,3985,790,4322,677,4438,598,5502,538,655,491,6187,445,5606,433,7893,396,8796,377,9782,364,10543,329,11636,318,11504,305,12884,300,13225,269,5492,269,15298,248,15179,261,15853
82,1047,7593,9909,7509,3314,2560,1982,1749,1428,1335,1118,1107,933,970,807,829,678,767,599,1144,648,538,491,518,447,594,435,690,397,608,379,369,366,341,330,323,317,324,299,12553,300,274,267,29743,269,258,249,15194,262,242
82,1047,7593,9905,4305,3298,2476,1977,1670,1428,1273,1123,1027,933,849,789,731,685,637,599,608,536,513,510,512,491,430,437,429,396,381,380,367,364,332,329,322,316,322,300,305,300,272,267,272,269,254,249,258,260,236
82,1047,7593,9907,4391,3297,2476,1993,1670,1427,1251,1119,1008,934,849,789,781,678,653,599,609,537,513,492,511,464,429,436,428,396,378,378,365,366,332,329,319,318,11683,298,302,298,269,268,267,270,252,249,255,263,238
82,1047,7593,9916,4285,3315,2482,1977,1688,1430,1251,1119,1006,954,848,790,749,678,635,599,606,537,511,492,511,446,429,435,427,395,376,377,366,443,331,330,320,318,11836,302,302,301,268,268,267,268,253,251,255,264,235
82,1047,7593,9915,4284,3352,2494,1979,1669,1444,1312,1117,1006,1032,848,788,729,679,635,599,607,538,561,492,513,446,428,433,427,398,376,378,363,364,332,331,321,315,318,301,301,303,270,269,278,269,252,248,256,260,240
82,1047,7593,9916,4283,3297,2475,2054,1670,1457,1253,1118,1006,995,848,789,729,678,634,599,606,537,514,493,510,447,429,436,427,397,380,381,364,362,331,332,320,333,314,301,300,304,270,270,270,270,253,251,257,261,232
82,1047,7593,9961,4284,3316,2475,1979,1723,1449,1251,1120,1006,995,848,791,728,680,636,600,606,539,512,493,511,448,427,435,427,399,378,382,363,363,330,331,319,322,316,307,302,12624,268,271,269,270,251,253,255,261,236
82,1047,7593,9955,4284,3428,2541,2056,1671,1433,1251,1128,1146,997,847,792,727,806,636,1014,607,666,511,496,511,905,428,457,444,403,378,383,364,367,331,831,319,343,315,340,300,13034,270,639,269,277,253,15240,255,298,235
82,1047,7593,11042,4284,4747,2495,3606,1680,3500,1251,1224,1009,1049,860,3605,728,4504,637,4858,610,4667,512,5408,511,5919,429,8253,437,606,377,8173,364,10148,404,10740,317,534,316,615,298,606,270,14169,270,14029,252,14874,253,479,234
84,4881,229,1591,861,488,514,300,727,218,674,176,625,147,493,240,327,129,290,178,332,170,170,129,226,151,273,110,364,108,371,168,386,170,398,93,699,84,2406,124,217,95,6781,125,5869,145,9061,74,100,91,10342
84,4881,229,1608,793,489,374,301,524,219,656,176,910,146,1166,241,183,129,135,173,147,170,113,128,145,151,99,108,128,108,95,168,89,168,89,92,117,77,161,126,112,93,159,125,153,147,140,78,90,90,129
84,4881,229,1591,738,500,371,300,254,227,199,177,238,146,184,240,185,125,175,177,148,169,111,126,150,152,100,106,128,108,95,167,86,168,94,158,107,80,85,124,106,96,83,125,81,144,87,78,89,90,102
84,4881,229,1592,735,488,371,300,252,219,195,176,161,146,139,241,179,126,133,175,141,172,113,125,137,152,96,126,127,108,97,167,89,167,88,92,112,79,85,125,110,95,86,126,80,147,83,74,87,88,84
84,4881,229,1592,735,487,370,301,252,219,195,177,162,147,137,242,180,127,133,172,141,170,113,127,132,151,94,105,125,107,97,169,87,170,90,93,111,82,85,124,108,96,81,126,81,145,81,74,90,88,87
84,4881,229,1593,735,488,371,300,251,219,195,176,161,147,137,241,180,127,135,174,151,170,111,127,134,154,97,107,127,109,98,167,90,168,91,93,110,78,88,123,104,96,84,127,75,145,84,80,88,89,88
84,4881,229,1593,735,488,371,300,252,219,195,178,180,147,137,241,179,128,137,177,142,171,110,127,128,152,99,104,126,109,96,170,88,169,89,92,107,79,85,127,110,94,86,125,79,147,79,79,92,90,85
84,4881,229,1594,734,489,371,312,253,222,194,178,162,149,137,242,179,129,136,175,143,174,112,128,132,157,100,109,125,108,99,169,89,169,86,91,107,81,83,124,105,94,86,127,82,152,80,82,90,85,88
84,4881,229,1591,735,493,371,303,252,556,195,788,160,823,137,249,179,130,134,186,141,171,110,305,133,158,97,149,126,116,97,186,89,176,91,94,111,80,88,128,108,99,86,126,83,152,86,111,87,94,79
84,4881,229,1657,734,642,370,486,252,727,194,599,162,464,137,398,179,297,134,493,142,481,112,171,131,378,95,435,126,263,97,590,85,579,90,386,111,226,85,218,106,225,83,442,80,484,85,238,93,435,77
95,2040,4419,16732,9351,12067,5287,12369,5310,5169,6023,5662,6503,5435,5864,6031,8540,6830,7038,5735,8377,8334,10275,9963,10552,8576,9568,9427,12229,13253,17379,17950,17101,21136,25388,21527,20971,24295,24846,23884,23682,23693,28193,28132,26788,28301,27083,28264,36054,33699,33127
95,2040,4419,16732,9338,12014,5083,12355,5168,5167,5732,5712,6513,5399,5488,6022,8271,6801,6516,5782,10606,8343,9998,9980,9240,8513,9422,9267,12727,13152,17486,17835,24108,21513,29864,21089,29208,24310,24068,24148,24663,24232,28361,29440,28516,28626,28562,28302,28088,32938,45607
95,2040,4419,16729,9362,12044,5086,12335,5106,5146,5759,5774,6436,5429,5414,5956,8104,6833,6385,5808,6807,8245,10045,10024,9090,8437,9448,9395,13027,13198,17699,18018,17644,21681,21282,21293,21064,24117,24689,24734,24188,23850,27921,28722,28529,28090,27639,28516,28087,33506,33409
95,2040,4419,16739,9352,12000,5057,12356,5065,5215,5542,5799,6300,5487,5327,5981,7823,6791,6334,5792,6543,8290,9959,10096,9017,8708,9393,9454,13240,13217,17548,17691,17574,21477,21492,21067,21233,24208,24245,24840,24685,24879,29110,27932,28718,28693,28804,29338,28042,33039,33507
95,2040,4419,16776,9327,12007,5062,12323,4973,5285,5534,5927,6218,5547,5393,6071,7684,6773,6244,5801,6640,8304,9998,10126,8368,8517,9448,9378,13115,13253,17500,18155,17510,21556,21354,20820,21186,24193,24970,24846,24104,24381,27703,28293,28695,28369,28528,28724,28807,33223,33314
95,2040,4419,16744,9347,12011,5013,12387,4947,5307,5417,5933,6169,5588,5216,5992,7657,6794,6257,5594,6440,8412,10035,9957,8553,8495,9534,9482,13239,13100,17333,17555,17417,21085,20702,20990,20660,24206,24208,24491,24309,23986,29090,27836,28995,28308,28517,28941,28919,33075,32920
95,2040,4419,16737,9332,12002,5029,12373,4846,5306,5409,6172,6087,5729,5259,6034,7663,6875,6225,5837,6476,8249,9977,10031,8546,8593,9425,9482,13135,13277,17475,17723,17456,21076,21103,22449,21065,24446,24239,25032,24418,24887,27889,28459,28244,28836,28049,28806,28452,32435,33542
95,2040,4419,16723,9358,12015,5039,12340,4796,5434,5330,6215,6023,7932,5305,5948,7637,7056,6209,5917,6471,8262,9983,10062,8557,8641,9509,9752,13003,13324,17558,17808,17847,21641,21319,25241,20970,24195,24601,24600,24664,24457,27906,28034,29297,29135,28339,29233,29104,32736,33254
95,2040,4419,16771,9349,12028,5014,12362,4751,5483,5352,6310,6025,5936,5262,8299,7649,7167,6146,5995,6445,8335,9970,10160,8685,8601,9461,10090,13339,13325,17479,23885,17921,28967,21041,24865,21152,33128,24755,24742,24482,23977,28587,28210,29157,28970,28452,29956,28748,33717,33484
95,2040,4419,16772,9356,12091,5035,12590,4777,5520,5382,6507,6073,6081,5331,6066,7664,7742,6263,6987,6323,8439,10061,11628,8643,9817,9352,9953,13217,13621,17229,17540,17626,20959,21368,23918,21446,23638,24480,24243,24690,23670,28673,27950,28837,27140,28439,26719,28978,32779,33341
133,2799,1262,5569,3796,2402,2309,1220,1633,888,1734,680,1746,634,1932,597,2009,475,2194,423,2247,425,410,387,424,390,2612,412,2918,414,3729,268,1803,253,1167,228,1947,240,232,226,313,238,507,212,3530,224,1363,223,230,209,742
133,2799,1262,5572,3323,2403,1847,1222,1003,888,807,681,655,633,611,597,475,473,428,424,455,425,390,387,410,389,390,412,391,414,291,270,340,256,316,227,320,240,4290,227,255,238,208,211,277,224,213,225,210,207,214
133,2799,1262,5568,3370,2404,1843,1222,1000,887,805,679,627,633,610,597,474,473,425,423,452,425,390,388,397,390,389,411,390,414,271,269,254,255,248,227,230,240,233,228,234,236,207,210,206,222,209,224,207,208,211
133,2799,1262,5574,3323,2405,1843,1220,1000,889,810,680,626,634,610,597,474,474,425,424,451,424,390,386,397,390,389,411,390,414,272,269,253,251,246,227,229,241,234,226,233,237,208,212,207,223,209,225,208,207,209
133,2799,1262,5571,3321,2405,1844,1221,999,888,806,680,628,633,608,598,474,474,435,423,455,425,390,387,396,390,388,412,390,413,271,269,253,257,245,228,229,242,232,226,234,238,206,210,207,224,211,226,208,208,211
133,2799,1262,5571,3323,2404,1842,1223,999,888,805,680,627,633,610,598,474,474,426,423,450,424,390,387,396,389,389,413,390,414,272,270,254,255,248,227,228,241,231,228,233,235,204,212,207,225,210,225,208,207,208
133,2799,1262,5742,3321,2403,1842,3822,1000,889,805,682,626,634,608,597,474,473,425,424,451,426,390,388,396,390,388,411,391,413,271,269,253,253,245,227,230,241,230,226,233,236,208,212,208,223,209,226,209,209,210
133,2799,1262,5569,3320,2404,1844,2452,1000,889,805,680,651,636,609,598,474,475,426,424,450,426,389,388,397,390,389,411,390,414,273,269,253,255,246,227,229,241,233,228,234,235,206,211,207,225,210,224,208,208,210
133,2799,1262,5578,3322,2406,1843,1224,999,889,805,679,627,634,608,598,475,475,424,427,451,426,390,389,396,390,388,413,390,416,271,273,254,327,245,230,229,254,232,229,234,236,206,213,207,305,211,227,207,208,208
133,2799,1262,5833,3321,2795,1843,1951,998,1249,804,693,628,681,609,782,474,2013,425,2022,451,2234,390,393,397,2349,389,1251,390,518,270,771,253,2086,245,3771,230,388,235,335,234,285,206,4748,206,1394,210,333,208,285,208
140,645,5142,5530,4737,2396,3166,1180,2936,799,3177,622,3566,519,4103,447,4383,399,4885,345,2533,305,3128,271,3312,253,3928,268,4295,247,9782,231,5436,212,5498,204,5613,221,15753,173,2195,192,234,163,2456,177,442,176,8411,153,8483
140,645,5142,5524,3026,2395,1564,1180,927,800,713,621,573,522,486,447,409,398,370,345,342,305,2679,271,283,253,335,285,253,248,233,227,214,209,240,204,203,220,202,172,193,190,177,162,164,174,175,176,163,152,162
140,645,5142,5527,3025,2395,1562,1181,926,851,712,624,613,562,481,448,407,398,368,344,342,305,298,271,281,254,248,269,244,245,229,229,211,211,233,204,202,221,199,175,195,193,183,161,160,176,167,173,162,151,152
140,645,5142,5527,3024,2397,1560,1188,925,799,828,623,573,520,480,447,407,398,368,345,341,305,298,271,281,256,247,267,246,247,231,228,210,212,235,205,203,221,177,173,187,187,177,162,158,177,164,173,160,152,156
140,645,5142,5529,3024,2397,1560,1180,926,799,714,622,571,520,481,447,407,398,368,345,341,305,297,271,281,6600,247,267,241,245,230,228,211,208,234,204,201,221,176,176,191,201,174,163,159,176,163,173,153,151,160
140,645,5142,5525,3026,2396,1560,1180,925,799,711,629,572,520,480,447,406,398,368,346,340,305,297,271,281,6752,247,267,251,246,227,227,210,209,232,205,203,222,176,172,185,185,180,162,159,177,164,175,156,151,153
140,645,5142,5937,3022,2397,1560,1181,925,799,711,621,571,520,480,447,406,398,369,346,341,305,297,272,281,6870,247,268,243,246,230,227,217,208,234,205,202,225,177,174,187,194,174,165,158,177,166,173,158,153,155
140,645,5142,5530,3024,2397,1561,1181,926,800,711,621,571,520,480,447,411,398,368,5133,342,307,297,271,281,255,248,267,249,248,228,227,214,210,236,207,202,225,176,177,190,189,177,164,157,177,163,176,159,154,154
140,645,5142,5525,3024,3925,1560,2967,980,802,711,623,571,522,480,449,406,400,414,350,341,465,297,279,282,257,247,302,245,259,227,233,211,210,235,211,201,221,175,16087,190,195,177,163,158,181,165,181,156,20666,155
140,645,5142,7211,3026,2411,1558,2898,927,830,711,3330,572,1901,481,2118,407,4598,370,5215,342,5748,297,2806,281,6799,248,474,245,361,229,4549,211,5289,236,13894,202,6307,178,16124,190,16407,175,18396,157,236,164,458,155,21251,156
142,787,2028,2744,1575,1154,904,859,518,425,368,315,290,266,298,241,257,203,209,188,257,178,203,178,232,142,154,161,249,153,162,133,158,131,376,121,149,147,146,122,185,139,8565,123,326,137,6043,92,112,94,5160
142,787,2028,2691,1527,1154,845,859,493,425,347,314,286,265,264,241,241,204,188,189,237,177,178,178,169,141,143,161,133,152,136,133,133,130,157,121,120,147,125,122,137,138,125,125,122,138,125,102,90,84,178
142,787,2028,2690,1523,1158,843,860,491,425,347,314,285,265,262,241,241,205,187,188,238,178,177,178,164,141,143,160,133,154,136,132,134,132,150,120,120,146,122,123,131,144,122,122,123,138,123,101,85,89,81
142,787,2028,2690,1522,1156,844,865,491,425,346,314,285,266,262,241,241,203,187,189,235,178,179,177,165,141,141,159,132,153,136,133,131,133,151,120,121,148,123,124,132,138,123,122,125,138,121,98,84,83,78
142,787,2028,2702,1521,1155,843,860,492,425,346,314,285,266,262,241,239,204,187,188,234,178,177,177,166,141,147,161,133,152,136,132,134,133,153,120,119,149,125,122,131,141,122,122,122,137,122,99,88,87,79
142,787,2028,2698,1521,1155,843,860,491,426,347,314,285,265,262,241,240,203,188,188,234,178,177,177,165,142,142,162,132,155,136,132,134,133,147,120,120,150,122,124,130,139,121,128,122,148,123,100,88,89,79
142,787,2028,2690,1521,1155,844,860,491,425,346,314,285,266,263,241,240,204,188,189,234,178,177,178,164,142,141,164,130,154,135,132,133,130,147,122,119,147,122,122,131,144,123,123,120,138,124,95,82,83,79
142,787,2028,2693,1520,1158,844,860,490,426,346,315,286,266,263,241,240,204,188,189,233,178,178,181,165,143,142,161,133,161,135,132,134,130,147,119,121,150,123,125,130,144,122,123,122,139,123,101,92,86,80
142,787,2028,2691,1522,1156,843,862,491,426,346,315,285,266,264,243,240,205,187,191,243,180,177,192,165,143,141,162,133,162,136,134,133,131,147,122,120,154,122,125,130,144,120,123,122,139,122,103,84,83,79
142,787,2028,2693,1521,1166,843,966,491,429,346,323,285,278,263,1813,240,221,187,1454,234,247,177,211,165,1748,142,171,133,252,136,4086,134,157,148,147,121,211,124,143,130,8796,121,146,122,165,123,11956,85,107,78
147,4040,589,5434,2854,1925,1627,1431,1187,935,807,804,709,709,751,501,502,486,480,504,509,356,370,363,384,368,393,371,322,281,327,272,2067,273,373,273,2292,275,852,274,312,214,1484,209,255,214,268,217,267,214,262
147,4040,589,5431,2785,1922,1545,1429,1158,934,808,803,714,849,710,498,501,487,415,504,419,352,368,364,371,366,369,371,263,276,342,272,281,272,295,272,274,273,276,268,215,214,255,209,209,214,211,216,213,210,213
147,4040,589,5427,2778,1919,1545,1431,1153,936,810,804,713,708,710,500,499,486,414,507,418,353,367,364,371,367,366,371,260,281,279,275,279,274,276,270,274,272,271,272,208,212,213,206,205,210,212,217,214,208,213
147,4040,589,5424,2781,1922,1543,1431,1148,936,808,803,858,708,708,496,498,486,414,505,417,353,365,365,371,367,364,372,259,275,271,295,272,271,272,272,276,273,274,271,207,213,211,211,204,213,212,214,215,205,210
147,4040,589,5428,2776,1918,1545,1432,1155,939,806,804,710,707,880,497,504,485,414,503,418,354,366,364,370,365,364,370,260,283,278,273,273,274,277,273,274,276,274,276,206,211,211,206,202,211,213,215,212,208,210
147,4040,589,5431,2782,1917,1544,1432,1144,937,807,805,708,708,714,500,504,486,414,509,417,356,365,364,371,366,365,372,260,280,277,273,273,271,277,271,277,275,271,270,206,211,213,207,208,212,211,216,216,209,208
147,4040,589,5428,2779,1915,1543,1431,1154,933,807,804,708,709,707,498,500,486,415,501,416,351,365,363,370,367,365,372,259,275,275,272,277,274,276,272,273,273,278,274,207,208,210,208,207,212,208,215,215,207,210
147,4040,589,5424,2780,1917,1546,1432,1147,938,807,806,708,709,707,503,498,486,414,507,417,354,366,365,370,366,365,373,261,282,277,281,272,272,274,284,269,279,274,269,207,210,212,216,204,211,212,216,213,210,207
147,4040,589,5433,2778,1920,1543,1433,1153,936,807,809,708,709,708,501,504,488,414,504,416,358,365,376,370,370,364,372,260,306,270,277,272,273,272,337,275,280,274,336,206,213,211,262,203,215,211,218,215,262,209
147,4040,589,5525,2908,2034,1544,1506,1149,1495,806,835,708,777,708,506,497,496,414,1756,418,436,365,1039,370,373,364,377,262,391,271,311,272,2141,273,328,272,348,278,335,209,296,210,267,209,289,211,281,211,244,210
150,8671,794,12118,7541,5020,5408,3416,3711,2128,4716,1605,6421,1414,8815,1301,1300,1293,1368,886,942,889,1187,727,847,723,897,738,788,702,742,681,2031,687,775,683,4708,489,607,457,518,467,689,461,464,469,23805,484,17466,457,469
150,8671,794,12053,7527,5020,9953,3414,2340,2130,10675,1609,16394,1414,16283,1294,18785,1293,18637,887,924,891,31222,727,770,723,31314,739,46956,699,46540,683,47050,688,730,682,76672,488,78137,458,485,468,78154,461,460,469,78408,486,76182,458,462
150,8671,794,12051,7527,5019,4157,3416,2327,2128,2021,1608,1417,1413,1420,1319,1296,1294,1308,886,921,890,728,728,769,724,726,740,686,701,684,682,687,688,729,684,470,490,463,456,477,466,467,458,457,470,465,485,470,458,458
150,8671,794,12051,7531,5020,4148,3413,2326,2133,2013,1608,1448,1414,1414,1310,1303,1295,1309,885,925,890,723,726,769,723,723,739,678,699,677,683,681,687,727,685,459,486,458,458,478,468,461,456,458,471,460,484,462,458,461
150,8671,794,12056,7527,5019,4148,3414,2328,2128,2013,1605,1411,1412,1414,1295,1293,1352,1311,886,927,891,722,727,769,722,723,739,679,702,679,681,683,687,725,685,457,487,458,458,482,468,461,461,458,470,462,486,465,565,461
150,8671,794,12054,7527,5048,4153,3416,2326,2131,2013,1606,1411,1414,1414,1299,1287,1295,1308,884,924,887,722,728,776,724,722,739,678,699,680,682,682,688,727,683,457,488,456,457,478,478,459,460,459,472,460,487,457,458,460
150,8671,794,12052,7525,5019,4168,3414,2325,2126,2018,1611,1410,1415,1414,1294,1288,1300,1309,888,925,889,722,727,769,4510,723,760,679,702,679,684,683,686,726,684,459,487,458,458,476,469,460,458,457,472,458,485,461,463,461
150,8671,794,12172,7529,5021,4153,3414,2327,2132,2016,1612,1411,4169,1414,1307,1288,1301,1310,890,918,894,722,727,769,737,722,31271,680,706,678,689,682,694,727,693,457,488,460,461,484,77608,462,468,457,77746,460,487,461,463,458
150,8671,794,16847,7524,10847,4139,3418,2326,9521,2014,12586,1411,4182,1415,18799,1289,18600,1309,26368,927,26108,755,730,769,33251,722,31158,680,48028,678,47313,684,47173,725,46121,465,492,455,76812,477,78022,459,77923,463,77980,459,485,462,77982,461
150,8671,794,12355,7527,7372,4159,6629,2327,4909,2014,5844,1411,8901,1415,1303,1288,1344,1310,950,924,923,723,796,770,3015,723,1129,680,719,677,724,682,1820,725,700,460,560,457,539,476,474,463,563,458,571,459,521,461,478,460
284,1220,2018,8630,6868,3171,4266,2058,1953,1495,1547,1134,1419,814,826,737,787,647,6295,606,2722,566,579,548,619,450,519,435,9632,407,493,405,509,415,536,379,353,329,334,374,411,260,365,291,375,287,316,258,320,237,321
284,1220,2018,8633,4765,3170,2417,2058,1635,1495,1304,1133,1020,814,771,736,880,646,627,605,644,568,550,547,599,450,435,434,450,413,406,415,414,400,447,372,307,328,273,377,324,261,289,291,289,288,236,260,228,234,229
284,1220,2018,8634,4711,3171,2413,2060,1631,1504,1239,1133,1016,814,770,739,739,646,626,605,642,567,548,548,598,452,435,436,449,406,414,401,400,414,463,383,304,329,273,382,320,260,286,290,288,288,237,257,229,233,231
284,1220,2018,8638,4703,3171,2414,2063,1630,1497,1237,1133,1015,815,770,737,737,647,624,604,643,567,549,548,598,451,458,434,449,411,398,412,414,401,448,380,308,329,272,382,321,260,287,290,290,288,230,259,228,231,229
284,1220,2018,8644,4836,3171,2431,2058,1630,1496,1238,1133,1018,815,770,737,737,647,625,604,643,567,549,549,597,450,436,435,448,407,409,404,405,415,449,373,305,328,273,376,318,261,287,291,288,288,229,259,225,233,229
284,1220,2018,8639,4705,3170,2412,2059,1630,1496,1238,1134,1018,815,770,737,739,647,625,605,649,567,549,555,598,450,436,435,448,407,404,412,416,401,445,381,303,328,273,383,320,261,289,293,288,286,235,256,226,234,229
284,1220,2018,8638,4716,3170,2412,2061,1629,1494,1238,1178,1014,814,771,739,737,648,624,606,643,568,549,548,597,451,436,434,448,407,415,404,404,411,466,379,306,329,272,381,322,261,286,290,287,288,230,259,228,235,230
284,1220,2018,8847,4699,3172,2413,2060,1630,1493,1238,1135,1016,815,771,786,737,647,626,605,643,569,551,547,597,470,434,435,451,413,402,413,410,401,441,380,305,329,273,382,322,261,286,288,286,288,231,258,228,233,228
284,1220,2018,8637,4707,3173,2416,2136,1630,1499,1238,1139,1019,816,770,764,738,650,625,605,642,627,548,573,597,452,435,436,456,411,413,404,403,413,464,378,304,328,273,378,320,261,288,290,286,290,233,257,227,233,228
284,1220,2018,10120,4703,3172,2414,3229,1630,1779,1246,1528,1017,851,769,825,738,5944,625,612,644,7455,548,2214,596,520,435,488,468,511,406,448,411,498,444,458,305,357,272,438,318,344,287,362,285,376,234,326,228,321,230
349,1510,88,685,592,284,243,134,148,98,112,107,116,63,92,60,115,62,98,44,105,43,100,50,102,35,110,46,162,40,86,34,90,34,82,43,139,54,231,41,146,34,139,39,135,33,119,43,218,26,110
349,1510,88,686,427,292,169,134,133,98,97,108,76,64,76,60,57,65,78,44,57,44,67,49,50,35,46,41,37,40,51,35,55,33,48,43,35,51,46,48,38,35,43,42,51,34,36,43,30,25,39
349,1510,88,685,424,283,166,134,134,98,91,104,77,63,79,60,57,64,78,45,57,44,64,51,49,34,41,42,38,39,50,35,56,34,47,44,33,51,41,42,32,33,43,39,41,31,38,43,31,24,38
349,1510,88,686,424,282,165,134,139,98,98,110,76,64,80,60,57,63,78,44,62,43,73,49,47,35,41,43,38,41,49,35,59,35,47,44,31,48,41,45,30,34,40,40,41,34,37,40,31,23,41
349,1510,88,686,424,283,165,134,128,98,99,109,77,64,81,60,60,58,86,44,57,43,64,50,48,35,42,46,38,39,50,35,54,33,45,45,32,50,37,44,32,35,47,43,44,32,34,44,32,26,40
349,1510,88,685,424,283,165,134,134,98,98,100,76,64,78,60,59,64,78,45,57,44,68,52,49,35,44,43,38,43,47,34,51,34,45,43,33,50,38,42,32,32,44,41,40,34,38,42,31,23,37
349,1510,88,686,423,282,165,134,128,98,94,110,82,64,81,60,56,62,75,50,56,45,64,56,55,35,47,43,38,39,52,34,53,33,45,42,32,51,39,43,33,34,45,45,41,32,38,41,32,24,36
349,1510,88,685,423,283,165,135,131,98,102,104,74,64,73,60,61,63,89,46,58,44,66,49,47,35,46,41,37,43,47,36,52,34,42,46,32,48,38,42,33,33,48,39,39,32,35,44,31,24,37
349,1510,88,686,423,284,165,155,130,100,102,114,77,67,80,63,58,65,80,80,55,47,63,52,50,64,45,54,38,41,53,37,55,33,47,51,35,52,41,45,31,34,43,44,45,39,41,41,30,28,42
349,1510,88,712,422,369,165,131,134,142,95,141,77,131,86,138,56,115,79,93,61,138,66,107,48,69,42,107,37,132,55,224,57,153,47,80,31,93,45,211,31,131,43,129,39,166,37,121,29,352,39
415,5720,1692,57513,31114,22568,22266,20788,17801,21582,16693,24399,15359,27115,10294,29972,9757,10435,13121,12947,21935,21815,22204,23809,24072,20801,29103,28941,27885,28990,38086,38131,39420,39138,48963,48013,48492,48716,78515,62233,62013,63706,62084,61417,61378,62536,60644,76279,73844,75330,75235
415,5720,1692,57521,29786,22576,21957,20765,10149,21576,8385,24336,6727,26956,6255,29959,5732,10402,13345,13301,21900,21945,22037,23830,23766,20638,29172,28844,28852,28779,38733,39293,38562,38909,48138,49588,47703,47917,61700,62153,61738,61003,62792,62112,62735,62284,62460,75813,73725,75868,76135
415,5720,1692,57764,30785,22563,19824,20771,10183,21606,8326,24134,6735,26825,6218,29985,5713,10291,13201,12703,21809,21791,21880,23816,23754,21020,29017,29284,28685,29031,38232,38673,38337,39683,47684,47989,47797,47492,61799,61677,61676,62028,62958,62816,61244,62353,61520,76478,74191,74356,76496
415,5720,1692,57589,28586,22872,19800,20694,10144,21584,8300,24148,6745,26454,6243,30160,5651,10329,12915,13277,21866,22026,21923,23607,24016,20959,29041,29089,28864,29042,37879,39149,38503,39347,48850,47654,48275,48549,61525,61432,62971,62193,61845,62036,61771,62179,62187,74709,73958,73773,75078
415,5720,1692,57517,28790,22780,19804,20760,10153,21531,8299,24059,6701,26904,6260,30102,5689,10394,13377,13250,22146,21683,21905,23749,23745,20839,28938,29027,28954,29286,39771,38986,38158,39074,47807,48561,48999,48682,61712,61336,62126,61471,61757,60881,62139,62738,61613,74441,74968,74451,76274
415,5720,1692,57661,28547,23261,19767,20786,10154,21521,8303,24167,6716,26959,6224,29961,5663,10301,13318,13372,22099,21889,22267,23749,23781,21048,29146,28724,28787,29697,38410,39321,38878,39184,48902,48480,48327,49627,62594,61490,62728,61201,62318,61514,60975,62914,61301,75849,74106,76435,74316
415,5720,1692,57602,28580,24312,19796,20760,10185,21477,8267,24413,6710,26859,6242,30048,5647,10350,13341,12993,21991,21711,21755,23690,23919,21020,28878,28627,28945,29376,36565,39022,38100,38955,49338,48763,49218,49653,62219,62690,62146,61527,61757,63295,61410,62554,62185,75700,74365,73196,75754
415,5720,1692,57579,28572,22618,19823,20761,10136,21557,8317,24116,6731,26795,6196,29809,5654,10429,13439,12893,21831,21962,21898,23674,23739,20905,29076,28931,29033,29460,39038,38849,38261,39079,48092,48943,47647,47988,62372,62531,61344,61047,61499,62288,62921,61918,62063,75144,74509,74945,76799
415,5720,1692,57539,28615,22586,19985,20783,10207,21550,8289,24210,6746,27036,6232,30013,5707,10420,13210,12889,21824,22042,21661,23853,23985,20846,29026,28803,29033,29551,38447,37066,39597,38935,47795,48362,48910,48227,62192,61375,60686,61822,61679,61825,62456,62062,61546,76006,74603,74451,76513
415,5720,1692,59559,28622,22607,19805,20793,10160,21636,8282,24203,6718,27260,6224,30184,5654,10443,13334,13505,22205,23509,21795,23791,23881,20793,28955,28868,28837,29748,38377,38423,37527,39565,49356,48973,48633,49007,60933,62489,61736,61540,62636,62237,61649,62299,62027,74885,73990,71856,76101
424,548,6612,18945,19709,6849,11396,4052,6282,3046,4260,2583,5069,2244,5591,1839,5096,1704,4939,1180,6116,1018,5070,889,22455,819,23852,788,31726,777,38305,720,43943,679,46195,652,49604,617,54526,583,57864,550,60474,541,64794,521,66385,551,70339,442,72163
424,548,6612,18778,13081,6847,7191,4054,4649,3063,2401,2586,2079,2239,1652,1838,6761,1706,1201,1180,1070,1014,4987,888,936,818,23505,789,23936,775,38324,714,42676,676,691,644,49511,616,39748,587,584,555,59829,541,532,516,65493,550,69756,459,465
424,548,6612,18829,9532,7051,5764,4054,3279,3046,2396,2581,2069,2240,1646,1838,1561,8793,1193,1180,1065,1013,927,889,931,819,810,789,774,777,713,711,699,688,678,652,670,617,586,590,583,551,566,543,528,513,531,548,461,445,443
424,548,6612,18790,9487,6849,5479,4053,3275,3045,2421,2580,2070,2240,1645,1839,1556,8897,1192,1180,1064,1013,974,888,930,819,808,788,769,785,706,715,682,677,684,648,647,621,584,587,580,547,548,548,530,523,530,547,439,463,458
424,548,6612,18896,9501,6849,5473,4054,3275,3050,2397,2582,2076,2244,1647,1838,1557,8773,1192,1180,1064,1012,926,896,931,820,808,792,766,781,715,767,678,680,676,643,647,617,584,589,578,548,546,542,531,516,529,548,468,444,440
424,548,6612,18841,9500,7883,5475,4054,3275,3047,2414,2581,2068,2239,1646,1838,1557,8772,1191,1180,1064,1012,925,888,930,820,809,797,776,779,706,711,679,675,674,649,645,616,580,590,583,551,553,543,526,517,526,552,449,461,456
424,548,6612,18800,9502,7852,5473,4054,3274,3046,2396,2580,2069,2240,1648,1839,1555,8796,1191,1181,1064,1014,924,889,931,820,808,789,774,777,711,710,680,683,680,648,654,620,584,787,578,559,554,545,532,514,535,548,464,441,444
424,548,6612,18965,9542,7746,5475,4054,3280,3058,2396,2584,2067,2244,1647,1841,1556,8107,1192,1192,1064,1016,924,890,932,823,807,29394,769,781,709,716,675,682,679,654,648,618,582,601,578,58777,557,547,524,64413,538,552,445,464,463
424,548,6612,28298,9678,12215,5479,7198,3276,10380,2396,3441,2068,9737,1647,9505,1556,1712,1191,18072,1064,14868,924,7308,937,23342,807,29690,772,33984,707,39577,676,44395,682,47214,656,632,585,55062,579,59150,552,60904,524,64996,527,558,465,70187,442
424,548,6612,30129,9546,14985,5479,8126,3275,7205,2441,6269,2068,4297,1646,5141,1556,5213,1192,18216,1088,20040,924,6658,932,23538,808,29411,769,34738,705,39749,680,44219,674,47673,648,52775,581,54254,581,59490,556,61609,525,65497,525,66861,447,71317,458
444,1141,3056,19393,13756,6736,7842,4312,5432,3192,5140,2380,4365,2420,4226,2294,4243,1609,12003,1149,1124,1146,2433,1093,3921,870,1031,854,894,854,910,809,1112,824,950,633,935,607,932,594,12276,542,936,569,10401,571,1048,450,3088,441,18206
444,1141,3056,19391,9552,6747,5491,4314,3202,3192,2506,2378,2060,2416,1681,2287,1673,1609,1219,1156,1090,1158,1021,1092,878,877,858,855,874,860,861,810,859,813,775,634,663,605,662,595,631,543,568,569,10798,568,518,453,607,439,18559
444,1141,3056,19424,9549,6758,5479,4313,3202,3198,2506,2378,2056,2426,1678,2297,1668,1610,1207,1149,1089,1145,1026,1091,886,870,855,854,856,855,855,819,828,812,773,674,649,606,648,597,556,544,558,573,576,571,513,453,503,443,436
444,1141,3056,19639,9520,6937,5446,4313,3196,3194,2504,2379,2056,2437,1678,2285,1668,1611,1206,1149,1089,1145,1018,1096,876,871,855,869,855,855,855,812,825,815,772,636,643,606,647,595,555,544,552,570,498,570,514,452,503,443,419
444,1141,3056,19396,9524,6759,5439,4323,3196,3194,2503,2378,2057,2420,1678,2293,1668,1612,1205,1150,1088,1145,1018,1117,884,906,856,854,856,855,856,815,823,826,771,635,641,605,641,601,553,543,555,573,498,571,514,451,503,441,418
444,1141,3056,19454,9529,6766,5441,4312,3194,3205,2503,2379,2056,2415,1678,2286,1668,1607,1205,1149,1088,1151,1018,1091,875,875,855,855,855,855,856,818,861,822,776,635,637,651,637,594,555,546,552,583,510,574,511,454,502,440,417
444,1141,3056,19691,9519,6758,5474,4312,3196,3192,2516,2380,2055,2440,1677,2295,1669,1615,1206,1150,1087,1146,1019,1092,898,870,854,854,856,875,854,821,816,825,772,640,638,607,645,594,557,543,551,574,498,577,512,454,501,443,417
444,1141,3056,19426,9543,6771,5441,4313,3196,3194,2507,2379,2056,2419,1678,2287,1668,1619,1211,1150,1089,1148,1019,1093,876,874,856,854,865,855,903,828,815,831,776,648,642,605,634,595,554,545,560,587,498,580,510,454,504,472,418
444,1141,3056,19458,9523,6813,5396,4357,3195,3202,2505,2383,2056,2420,1677,2295,1667,1609,1205,1157,1099,1147,1016,1102,880,877,854,859,856,858,856,857,817,846,774,657,634,607,635,596,555,554,551,602,497,601,511,551,504,592,416
444,1141,3056,22881,9571,9036,5471,6120,3201,5833,2503,4503,2056,4695,1677,4623,1668,1657,1205,2317,1090,1183,1014,11224,875,2432,877,944,855,910,854,1109,813,1096,774,857,635,778,636,3721,554,1021,553,819,498,891,510,8207,502,2997,416
456,6461,999,39590,22949,12749,16101,8421,11021,6034,10101,5513,10477,4121,3658,3840,12080,3598,5672,3443,8054,3455,8353,2985,2534,2461,7503,1995,8602,1916,6792,2462,8301,1909,12304,1573,7531,1363,8956,1579,9151,1341,8361,1346,13314,1356,15671,1323,15742,1338,11128
456,6461,999,39590,20488,12751,11944,8331,6909,6036,5433,5512,18523,4126,3557,3845,3215,3604,11849,3405,28457,3469,2982,2988,28334,2462,1997,1997,2196,1914,1931,2461,1940,1910,65407,1577,1634,1360,1638,1578,63000,1344,1377,1348,9003,1343,1351,1323,1414,1340,12350
456,6461,999,39635,20413,12753,11889,8330,6880,6033,5400,5512,4402,4123,3556,3848,3211,3598,25863,3401,2985,3469,2976,3004,2451,2456,1993,1996,2187,1918,1919,2453,1928,1911,1679,1571,1562,1362,1576,1580,1873,1342,1352,1350,84282,1354,1343,1321,1369,1340,1350
456,6461,999,39505,20408,12749,11883,8334,6881,6033,5411,5510,4489,4257,3563,3851,3211,3598,2866,3680,2978,3469,2975,2986,2444,2466,2154,1997,2189,1912,1924,2455,1933,1914,1677,1575,1571,1359,1570,1576,1869,1343,1346,1346,87352,1345,1351,1319,1377,1340,1329
456,6461,999,39518,20587,12763,12053,8335,6879,6035,5559,5512,4403,4123,3554,3859,3208,3600,2864,3439,2977,3462,2974,2989,2445,2461,1996,1997,2188,1916,1927,2479,1931,1911,1677,1577,1568,1360,1565,1579,1870,1342,1354,1347,1327,1358,1348,1322,1373,1344,1330
456,6461,999,39525,20413,12750,11882,8334,6879,6035,5402,5512,4618,4127,3551,3842,3208,3598,2865,3418,2976,3470,3006,2987,2449,2460,1993,1995,2187,1912,1918,2475,1932,1911,1677,1573,1561,1361,1571,1577,1867,1341,1350,1345,1323,1346,1348,1320,1371,1338,1329
456,6461,999,39599,20408,12788,11867,8335,6879,15626,5399,5513,4402,4123,3560,3856,3211,3604,2865,3405,2983,3474,2977,2985,2444,2460,1993,1995,2184,1913,2001,2480,1928,1913,1677,1584,1564,1359,1565,1579,1868,1351,1349,1347,1322,1343,1419,1320,1376,1341,1326
456,6461,999,39721,20413,12753,11856,8339,6881,15719,5400,5512,4400,4123,3557,22052,3212,3599,2865,3427,2978,3619,2974,2986,2451,2461,1994,1996,2185,1916,1920,2467,1933,1912,1728,1578,1564,1367,1576,1584,1869,1561,1351,1349,1322,1357,1343,1328,1372,1339,1325
456,6461,999,39591,20569,12802,11874,8333,6879,10292,5410,5516,4400,4125,3555,11220,3212,3602,2864,3448,2977,3467,2975,2997,2447,2491,1996,1995,2182,1918,1915,2478,1929,1974,1679,1634,1566,73653,1568,1696,1868,1346,1352,1376,1321,1372,1350,85818,1370,1488,1325
456,6461,999,41593,20451,16220,11864,10675,6876,10638,5404,10933,4402,9346,3578,12347,3209,8844,2866,10500,2986,11058,2975,14090,2453,6550,1993,7776,2516,6121,1917,13916,1933,6685,1675,8146,1564,15787,1572,10635,1869,15119,1492,8677,1323,12034,1348,12580,1375,9598,1332
468,7344,1093,48360,26004,16989,15254,10134,10005,7756,14909,6164,7825,5467,16035,4239,7864,3831,8326,4681,3905,4102,5373,3463,7049,3455,2867,2853,2892,2418,6198,2940,8627,2214,12663,2237,8942,1803,7810,1804,6575,1809,7358,1799,20209,1603,13945,1600,1658,1588,3278
468,7344,1093,48350,24242,16995,14034,10130,8704,7761,6588,6165,5466,5467,4647,4240,4215,3776,3796,4667,3783,4132,3453,3461,3464,3455,2859,2853,2853,2417,2417,2954,2236,2213,2152,2231,2219,1803,1799,1807,2238,1808,1801,1803,1605,1612,1605,1602,1616,1589,1677
468,7344,1093,48497,24230,16985,14030,10131,8699,7766,6585,6166,5462,5467,4623,4238,4212,3776,3796,4842,3774,4119,3445,3464,3463,3458,2892,2853,2857,2422,2408,2975,2231,2210,2163,2232,2215,1805,1795,1804,2232,1804,1803,1808,1605,1605,1604,1601,1616,1590,1600
468,7344,1093,48473,24237,16984,13790,10133,8699,7768,6589,6163,5464,5468,4621,4240,4216,3777,3796,4666,3780,4109,3450,3463,3464,3460,2857,2855,2856,2558,2408,2936,2226,2211,2151,2234,2214,1884,1793,1807,2235,1799,1802,1806,1601,1604,1601,1603,1618,1591,1588
468,7344,1093,48634,24606,17212,13792,10137,8697,7768,6586,6164,5463,5468,4620,4239,4217,3777,3797,4670,3782,4112,3456,3462,3468,3456,2861,2855,2854,2416,2409,2953,2226,2214,2154,2230,2218,1803,1796,1802,2238,1801,1802,1800,1602,1601,1601,1601,1614,1584,1596
468,7344,1093,48384,24277,16993,13799,10130,8697,7766,6583,6163,5464,5468,4620,4240,4213,3838,3797,4665,3772,4096,3453,3462,3460,3456,2860,2857,2858,2416,2405,2948,2227,2213,2152,2232,2223,1803,1795,1803,2243,1804,1799,1801,1602,1603,1599,1598,1616,1590,1592
468,7344,1093,48371,24236,17158,13790,10132,8698,7767,6589,6166,5460,5468,4621,4239,4215,3782,3797,4671,3788,4122,3449,3462,3463,3458,2856,2856,2856,2416,2404,2978,2256,2211,2152,2231,2214,1801,1795,1810,2233,1807,1805,1801,1603,1603,1603,1603,1620,1589,1599
468,7344,1093,48509,24230,16982,13806,10134,8700,7770,6585,6166,5462,5469,4620,4239,4216,3995,3796,4664,3783,4085,3449,3463,3462,3458,2866,2853,2863,2419,2408,2999,2228,2214,2151,2235,2216,1802,1799,1803,2241,1804,1801,1803,1602,1601,1607,1601,1624,1588,1587
468,7344,1093,48369,24220,17163,13790,10357,8705,7764,6584,6352,5460,5469,4621,4240,4217,3784,3795,4672,3769,4102,3451,3468,3461,3460,2859,2856,2863,2419,2410,2954,2227,2217,2152,2235,2216,1805,1799,1804,2246,1805,1804,1799,1603,1606,1605,1599,1623,1592,1595
468,7344,1093,49526,24290,18298,13850,10960,8704,9351,6589,9207,5462,6898,4620,8589,4218,4115,3796,5658,3778,4133,3449,7020,3460,5279,2860,2865,2858,6073,2409,7011,2227,9969,2152,8475,2217,17119,1798,7036,2229,7619,1805,7462,1602,14416,1601,19744,1625,13485,1588
471,70,9003,5297,12080,1812,7979,1090,6864,823,3267,675,3782,584,5853,510,4446,454,5190,297,7625,258,22597,236,10456,222,33632,226,47995,221,54018,202,61551,197,21692,182,72159,175,74777,177,26392,159,84298,152,87070,157,91678,156,79406,154,32369
471,70,9003,5496,3830,1809,2125,1093,1297,822,682,677,648,582,548,511,490,453,425,297,353,258,265,237,234,222,226,226,286,214,228,203,207,205,190,187,195,177,194,180,185,155,170,168,171,157,170,152,169,141,161
471,70,9003,5282,3145,1807,1590,1088,952,822,658,677,557,586,463,510,428,459,347,298,277,258,254,237,229,221,214,225,224,218,220,205,190,205,181,187,180,181,182,173,163,160,155,162,156,156,158,155,147,155,140
471,70,9003,5289,2819,1818,1418,1089,901,824,652,680,549,583,449,512,413,455,344,298,276,259,253,237,228,221,213,223,223,217,218,205,191,197,181,188,180,177,190,180,179,159,174,155,163,163,162,154,151,153,156
471,70,9003,5444,2783,1817,1392,1092,887,826,651,680,549,585,447,511,411,454,344,298,275,258,253,237,227,222,212,226,226,218,217,204,198,197,186,186,182,174,188,179,171,165,170,163,165,155,151,156,159,148,145
471,70,9003,5285,2774,1817,1387,1107,887,826,650,680,548,586,447,514,412,459,344,297,275,260,253,236,229,222,212,226,225,217,218,194,199,202,183,188,183,180,183,176,175,156,168,160,159,159,164,153,152,154,158
471,70,9003,5433,2775,1837,1389,1100,887,834,653,683,547,592,447,520,412,462,345,298,275,259,252,238,228,224,212,224,222,219,230,202,198,195,185,182,184,174,186,177,175,162,169,163,164,154,161,155,155,146,156
471,70,9003,5851,2767,1947,1381,1186,886,872,650,720,548,611,444,533,410,473,343,300,276,260,253,239,229,225,213,226,222,215,218,193,199,192,186,187,182,176,184,171,174,155,164,162,161,149,159,154,149,150,151
471,70,9003,6488,2767,2125,1378,1312,885,954,665,952,547,674,445,580,411,520,344,312,274,272,252,248,228,234,212,245,224,228,217,213,192,207,184,206,183,191,186,183,176,169,163,180,162,170,155,170,148,174,156
471,70,9003,15972,2772,9885,1366,7544,885,6223,650,5357,548,4963,445,4695,411,4478,345,15299,275,26642,253,29119,228,20449,212,38334,222,51739,223,58609,202,63810,230,68495,179,24768,183,64681,176,71127,163,85964,156,76979,161,30679,158,79245,141
486,1191,3099,23952,12848,8063,6988,5360,4745,4118,3718,3490,3331,3096,2826,2832,2777,2474,4489,2309,1765,1728,1787,1618,12031,1408,1414,1339,1715,1219,1621,1154,1545,1097,1511,1098,1434,981,1390,918,1363,920,1361,860,19197,869,1280,750,1268,752,4313
486,1191,3099,24017,11968,8053,6334,5361,4288,4098,3274,3483,2818,3049,2197,2662,2113,2474,4821,2306,1740,1734,1735,1627,1636,1408,1364,1346,1219,1219,1163,1153,1097,1096,1103,1098,1003,979,935,919,929,919,881,860,1040,869,778,751,778,750,951
486,1191,3099,24119,12130,8268,6364,5353,4237,4109,3182,3489,2815,3050,2179,2664,2105,2479,1764,2305,1733,1729,1730,1640,1624,1410,1343,1339,1217,1211,1156,1151,1094,1098,1095,1095,985,984,915,916,916,915,860,863,904,868,757,751,755,753,760
486,1191,3099,23944,11956,8008,6392,5374,4232,4098,3173,3611,2809,3050,2176,2669,2104,2471,1693,2305,1732,1729,1740,1626,1631,1409,1338,1342,1211,1219,1151,1151,1092,1094,1093,1100,993,981,1084,915,916,917,862,862,892,867,1014,754,753,751,750
486,1191,3099,23943,11931,8032,6361,5393,4233,4097,3172,3481,2812,3053,2175,2662,2102,2473,1691,2309,1733,1729,1728,1619,1620,1409,1337,1340,1212,1217,1155,1152,1093,1098,1092,1119,987,1023,914,916,915,917,860,859,894,867,753,756,995,754,752
486,1191,3099,23948,11922,8037,6340,5383,4224,4259,3165,3485,2810,3059,2179,2663,2106,2473,1692,2310,1740,1730,1728,1620,1621,1408,1343,1340,1211,1217,1158,1153,1094,1098,1092,1098,985,983,914,914,914,916,862,862,895,871,754,749,753,753,751
486,1191,3099,23958,12003,8094,6369,5362,4224,4100,3163,3494,2808,3054,2177,2663,2105,2481,1719,2306,1732,1731,1727,1621,1623,1410,1338,1338,1212,1217,1153,1153,1110,1098,1090,1095,982,983,915,917,913,922,859,860,894,872,751,754,753,751,753
486,1191,3099,23994,11927,8062,6429,5399,4228,4102,3163,3494,2804,3053,2175,2688,2101,2478,1692,2311,1732,1743,1725,1630,1621,1421,1340,1340,1213,1252,1154,1154,1095,1099,1089,1100,985,998,914,915,914,919,863,861,893,872,752,752,752,759,751
486,1191,3099,24124,11934,8058,6411,5376,4229,4118,3166,3519,2809,3083,2175,2667,2103,2505,1691,2312,1731,1734,1727,1668,1621,1421,1396,1377,1387,1230,1153,1168,1095,1104,1095,1108,983,1001,910,926,914,932,861,899,893,874,751,778,752,776,750
486,1191,3099,24810,11922,8249,6410,7820,4228,4691,3162,4151,2809,3495,2178,3190,2104,2920,1693,2924,1733,1793,1921,1694,1631,1461,1339,1417,1214,1712,1155,1622,1093,1550,1091,1536,987,1400,916,1390,911,1363,860,1386,892,1360,752,1258,749,1293,749
778,3518,2864,100091,55561,35912,31739,24299,25245,22533,17809,26552,16743,27338,11938,30381,19240,32544,19622,33610,18509,36255,11483,39120,19175,42075,23047,40309,25393,56531,28077,29207,35533,35416,35046,35387,23777,27216,42487,44933,43957,43830,44333,51117,25217,50912,51624,51593,51039,44403,57776
778,3518,2864,99905,52685,35804,29945,24159,23278,22593,12720,26608,17848,27344,9013,30613,18410,32422,19507,33879,19068,36107,20938,39206,20106,41850,22999,40108,28652,56132,28673,29516,35973,34978,36501,35471,23198,27172,43731,43051,43317,43608,43691,50741,51531,50628,51505,52267,50558,43443,58285
778,3518,2864,100263,52821,35744,30000,24493,23164,22536,12632,26512,17845,27382,9006,30441,18302,32235,19413,33670,19260,35747,20925,39922,19857,41421,22990,40129,28979,55281,28651,29359,35157,36294,35101,35073,23035,26538,42655,43568,45472,44163,44884,50925,50656,51058,50958,51196,51684,44317,57083
778,3518,2864,100065,52649,35771,29957,24395,23047,22477,12665,26585,17618,27322,9026,30604,18388,32187,19394,33929,18839,36297,21045,39732,19708,41666,23048,41167,27951,56055,29499,29751,35405,35482,35318,35015,23643,26509,43970,43884,43843,44070,43190,52020,50444,50832,50093,50607,51641,44250,58780
778,3518,2864,100042,52654,36019,30200,24375,23320,22555,12604,26864,18015,27244,9008,30521,18575,32561,19586,33905,19022,36251,21025,39164,20078,41467,22814,40626,28123,55450,29451,29153,35737,35866,35643,35446,25415,26852,44007,43783,43447,43369,43674,50815,51869,51843,51948,50745,50663,44768,58399
778,3518,2864,100119,52620,35759,29951,24497,23426,22527,12614,26631,18269,27373,9003,30465,18173,32379,19460,33698,19251,36302,20766,39456,20154,41515,22809,41058,27480,55314,28881,28576,35793,35404,35258,36295,24177,26364,43641,43281,43655,44151,43572,50779,50385,51369,51183,51309,50425,42838,58344
778,3518,2864,100097,52810,35754,29945,24269,23149,22402,12636,26733,17760,27367,9003,30502,18111,32383,19385,33476,19112,35956,21164,39173,19916,41612,22836,40495,28277,55398,29128,29049,35626,35745,35011,35165,25226,26236,43072,43710,44704,42703,44714,51781,51419,51611,51229,51051,50890,43827,58781
778,3518,2864,99916,52759,35663,29952,24496,23209,22607,12638,26551,17554,27557,9007,30353,18548,32272,19289,33709,19127,35987,20944,39333,20379,41405,22785,40597,28538,55999,28875,29401,35543,36181,35234,35448,23252,27437,42871,43166,43706,43620,44646,50907,50524,51340,49692,52028,50950,44647,57840
778,3518,2864,100259,52649,35745,29928,24235,23253,22432,12611,26549,18109,27305,9002,30510,18313,32492,19549,33896,18814,36169,20954,39481,20095,37052,22833,40296,28678,54931,29031,29488,35937,35366,34898,35655,24680,26627,44486,44722,43441,43699,43881,51096,51002,51570,51002,51437,51411,44465,58292
778,3518,2864,101587,52628,35805,29916,26768,23304,25534,12684,26796,17912,27859,9004,30457,18384,33025,19469,32291,19092,36416,21004,39705,19928,42090,23053,39477,29311,55769,29468,29544,35785,35442,35755,35795,24596,27208,43721,44335,43846,44009,44005,51599,50367,51266,51066,51639,50387,45048,57326
843,2372,1123,29853,16375,10001,9842,6119,7248,4639,4909,3832,4184,3260,3738,2496,3615,2519,4362,2338,2212,2223,2782,2065,1601,1965,3088,1841,6500,1672,8230,1709,8650,1476,4557,1377,12748,1268,12501,1076,6931,1092,12501,1110,7586,1398,13323,1107,5691,1415,9374
843,2372,1123,29803,15063,9997,8537,6121,5337,4623,4120,3838,3058,3261,2769,2498,2444,2514,2192,2334,1948,2224,1825,2064,1559,1965,1692,1849,1769,1674,1509,1730,1404,1476,1259,1370,1465,1258,1202,1075,1395,1091,1203,1113,1378,1396,1160,1035,1178,1392,962
843,2372,1123,29824,15036,10048,8402,6281,5314,4644,4120,3999,3003,3259,2708,2498,2373,2513,2144,2338,1947,2227,1986,2061,1558,1967,1634,1855,1541,1675,1428,1705,1346,1530,1168,1373,1440,1269,1091,1082,1374,1088,1141,1109,1130,1408,1051,1029,1047,1416,823
843,2372,1123,30116,15020,9992,8375,6121,5410,4661,4124,3827,3004,3261,2706,2497,2374,2515,2142,2361,1945,2224,1818,2065,1556,1962,1631,1849,1491,1675,1419,1704,1346,1471,1169,1374,1434,1257,1087,1075,1372,1090,1141,1110,1115,1399,1045,1035,1043,1401,826
843,2372,1123,29845,15195,10049,8545,6095,5315,4657,4120,3834,3002,3260,2711,2499,2372,2515,2142,2337,1948,2224,1815,2064,1556,1964,1631,1847,1493,1681,1426,1708,1345,1477,1167,1370,1434,1268,1088,1075,1369,1092,1144,1109,1113,1410,1048,1031,1046,1401,822
843,2372,1123,29810,15010,10180,8360,6106,5311,4655,4110,3837,3003,3261,2705,2500,2375,2516,2414,2337,1945,2223,1818,2063,1555,1967,1632,1854,1492,1685,1424,1706,1344,1473,1167,1373,1438,1255,1158,1076,1368,1090,1140,1112,1105,1400,1047,1028,1038,1409,818
843,2372,1123,29827,15006,10011,8404,6100,5313,4676,4116,3836,3000,3262,2707,2499,2375,2515,2146,2337,1948,2223,1816,2066,1556,1967,1630,1862,1492,1692,1420,1704,1343,1474,1167,1375,1442,1267,1086,1078,1363,1101,1138,1111,1117,1392,1046,1034,1045,1389,819
843,2372,1123,29900,15001,10012,8343,6096,5361,4660,4113,3836,3002,3259,2707,2502,2373,2514,2144,2357,1949,2228,1817,2068,1555,1968,1633,2090,1490,1702,1422,1708,1344,1474,1292,1378,1435,1262,1090,1079,1370,1098,1140,1110,1104,1403,1046,1032,1038,1411,819
843,2372,1123,30011,15000,10037,8349,6157,5311,4682,4116,3843,3003,3268,2730,2507,2371,2574,2142,3375,1946,2280,1816,2133,1557,2143,1633,3228,1495,1738,1420,1758,1355,1619,1169,1458,1433,1349,1089,1198,1369,1226,1137,1214,1113,1422,1047,1039,1044,1423,817
843,2372,1123,31028,15000,11872,8341,8175,5313,5909,4128,4732,3002,4230,2706,3272,2375,5105,2143,5130,1944,4914,1816,4905,1557,5712,1634,8125,1490,6656,1420,7588,1344,10414,1166,12228,1434,4703,1089,5324,1366,11660,1139,12848,1103,29861,1047,1259,1046,9470,822
881,1560,4863,83628,45983,29012,26975,17635,15371,13361,22695,11139,9630,10032,14210,8959,9301,8522,11999,6145,5629,6803,7414,5275,5173,4807,7487,3967,7992,5990,8045,5766,8284,3655,3797,3419,14032,3202,14568,3100,3658,2950,15500,2945,2869,2699,16007,2555,2763,2577,51328
881,1560,4863,83774,45979,29005,26149,17642,15568,13355,13941,11304,8668,10026,9702,9189,14094,8530,5800,6141,7489,6822,11255,5277,6547,4818,10425,3968,10900,6001,12399,5805,21587,3652,3212,3422,19234,3197,12731,3100,2983,2949,14169,2944,2792,2701,15927,2553,2625,2578,3677
881,1560,4863,83653,42646,28997,22625,17856,15403,13290,13750,11127,8655,10030,7691,9218,17659,8547,5886,6145,5836,6817,10666,5278,4967,4808,10743,3967,5201,5987,11899,5804,23191,3652,3443,3418,19177,3200,12948,3100,2953,2950,13855,2943,2784,2695,15969,2555,2619,2585,3163
881,1560,4863,83709,42571,29022,22520,17629,15502,13280,10895,11135,8653,10027,7670,8950,6330,8523,5918,6131,5779,6834,4393,5288,4220,4861,3773,3969,4835,6156,3235,5811,3342,3657,3206,3422,3211,3201,13151,3098,2956,2950,3016,2946,2770,2696,16511,2551,2622,2575,3199
881,1560,4863,84301,42588,29260,22603,17639,15319,13292,10888,11125,8655,10039,7687,8954,6312,8512,5890,6144,5770,6867,4353,5356,4345,4813,3732,3994,4589,6005,3175,5838,3339,3655,3207,3423,3212,3198,13251,3104,2954,2951,2997,2946,2779,2697,2694,2558,2618,2579,3190
881,1560,4863,83957,42543,29045,22700,17643,15313,13305,10916,11135,8655,10040,7673,8947,6359,8523,5890,6142,5770,6817,4353,5916,4214,4813,3733,3968,4586,6037,3175,5827,3340,3654,3206,3419,3211,3201,3132,3103,2952,2960,3009,2945,2780,2697,2584,2558,2624,2824,3175
881,1560,4863,84108,42716,29006,22643,17657,15322,13293,10902,11135,8655,10059,7675,8957,6312,8534,5892,6152,4995,6863,4350,5925,4213,4810,3733,3967,4573,6637,3175,5978,3338,3652,3207,3425,3208,3197,3122,3102,2951,2952,3006,2945,2782,2691,2593,2550,2622,2578,3186
881,1560,4863,99343,42833,29393,22440,26120,15320,13311,11009,14893,8656,10057,7677,8963,6309,8555,5875,6160,4991,6879,4353,5936,4213,4860,3733,3969,4602,7972,3175,6458,3343,48164,3205,14652,3207,3194,3127,3106,3084,2947,3001,24454,2775,2697,2597,2555,2621,2584,3189
881,1560,4863,90328,42569,29244,22438,19959,15310,13341,10888,14933,8661,10125,7670,10948,6316,8615,5887,6246,4993,15643,4355,5948,4213,25338,3747,4668,4540,23312,3175,20513,3341,56558,3214,11619,3213,3201,3118,3112,2954,2938,3003,22428,2781,2747,2596,2537,2624,2577,3180
881,1560,4863,97323,42562,33626,22429,21035,15309,13695,10900,12865,8655,11775,7692,13949,6310,10446,5874,17229,4989,9207,4355,11597,4245,14340,3732,7244,4559,14330,3175,7232,3338,9608,3206,9829,3209,3697,3127,3432,2952,3287,2998,15647,2772,2779,2630,3172,2623,3075,3200
975,470,4348,24466,12765,8281,7163,5129,4460,3821,3675,3239,2892,2767,2511,2504,2700,2236,7242,1916,1767,1754,1624,1716,1700,1619,1448,1649,2122,1537,1398,1400,1569,1295,1969,1277,2382,835,1088,894,814,812,967,786,883,739,953,697,914,668,887
975,470,4348,24466,12570,8305,6514,5109,4447,3830,3564,3242,2891,2685,2339,2503,2064,2236,1930,1915,1580,1766,1491,1710,1308,1622,1252,1649,1503,1535,1157,1413,1278,1293,931,1269,1019,837,916,897,765,803,836,788,785,737,769,694,29126,668,653
975,470,4348,24493,12471,8507,6331,5126,4440,3796,3519,3243,3028,2694,2322,2504,2026,2237,1776,1915,1532,1939,1485,1714,1281,1619,1235,1646,1281,1537,1084,1401,1083,1296,906,1270,994,834,905,890,762,803,818,786,785,739,746,695,890,671,651
975,470,4348,24470,12420,8292,6307,5368,4426,3814,3516,3241,2994,2680,2320,2503,2043,2242,1759,1915,1745,1752,1484,1716,1280,1619,1240,1646,1270,1530,1056,1402,1083,1297,932,1268,996,839,902,892,759,805,830,784,786,737,744,701,741,672,648
975,470,4348,24501,12650,8528,6317,5121,4425,3772,3507,3244,2988,2683,2323,2497,2045,2259,1769,1915,1534,1755,1483,1712,1287,1621,1237,1656,1267,1539,1054,1404,1085,1299,906,1265,994,841,902,894,762,821,814,784,787,739,744,699,751,670,646
975,470,4348,24500,12409,8295,6316,5128,4427,4027,3525,3241,2990,2685,2323,2493,2045,2242,1767,1917,1532,1757,1481,1710,1281,1624,1238,1655,1287,1537,1056,1408,1083,1329,904,1265,994,837,903,895,759,801,823,784,783,741,743,699,751,670,648
975,470,4348,24780,12420,8310,6313,5175,4422,3829,3514,3245,2987,2678,2318,2482,2048,2236,1769,1913,1532,1758,1479,1729,1281,1630,1239,1662,1270,1549,1056,1415,1083,1296,904,1268,996,836,905,895,761,815,814,786,782,741,737,702,747,671,645
975,470,4348,24631,12401,8550,6316,5118,4425,3823,3513,3248,2936,2663,2319,2442,2047,2200,1769,1907,1537,1783,1479,1694,1281,1634,1237,1703,1270,1554,1057,1424,1084,1297,904,1277,994,837,906,894,758,804,819,791,780,739,743,697,747,678,645
975,470,4348,25108,12412,8500,6315,5233,4423,3831,3503,3265,2933,2715,2340,2543,2047,2257,1770,1938,1533,1777,1481,1729,1280,1659,1237,7700,1266,2056,1086,1865,1082,1762,904,1434,1020,838,903,1032,761,826,817,799,785,741,740,702,747,820,649
975,470,4348,26757,12412,9145,6339,5719,4424,3813,3516,4462,2993,3383,2324,3369,2045,3038,1769,5455,1593,2310,1480,2902,1281,2227,1239,3351,1270,2490,1056,2285,1087,2016,904,2623,1001,925,905,24435,759,886,824,904,782,815,739,783,745,29589,650
1082,788,1150,12981,6838,4378,3734,2668,2476,1969,4034,1612,3705,1390,4009,1161,4055,1059,4108,920,4241,883,820,1013,1875,813,4717,711,1031,707,917,651,896,538,3763,486,648,637,2329,453,1921,423,11830,380,553,610,12390,419,542,575,423
1082,788,1150,13019,6579,4398,3435,2669,2286,1981,1804,1610,3683,1399,1259,1159,1110,1062,964,921,970,882,765,799,4242,814,805,636,658,578,629,679,593,537,642,487,8710,509,828,453,9422,423,529,382,437,584,521,421,433,573,314
1082,788,1150,12996,6522,4386,3353,2676,2270,1972,1767,1617,1500,1389,1203,1159,1034,1059,896,921,891,882,759,798,842,813,721,710,645,707,624,653,591,536,544,487,570,636,556,454,492,423,388,381,433,640,355,420,420,593,313
1082,788,1150,12986,6476,4384,3337,2668,2268,1976,1758,1611,1495,1399,1193,1159,1031,1060,894,924,891,882,753,798,771,813,720,582,644,579,624,680,591,536,544,486,514,509,522,452,435,424,447,383,435,558,425,420,426,582,311
1082,788,1150,13033,6479,4384,3338,2670,2258,1974,1758,1612,1493,1390,1217,1160,1030,1059,894,920,891,882,756,798,771,813,720,711,644,707,624,654,590,538,544,486,512,637,521,452,434,422,388,385,432,611,365,418,429,547,309
1082,788,1150,12994,6476,4390,3330,2672,2257,1980,1758,1611,1495,1398,1192,1159,1030,1060,894,922,891,884,754,798,770,813,720,582,653,579,624,679,590,538,544,486,511,509,520,453,432,424,444,383,429,588,423,420,425,595,311
1082,788,1150,13002,6485,4387,3334,2678,2257,2062,1755,1614,1494,1406,1191,1161,1031,1060,893,921,893,882,757,799,770,813,720,712,643,709,624,653,590,537,543,487,512,638,520,481,432,423,389,384,430,611,360,422,426,583,309
1082,788,1150,13296,6463,4430,3343,2680,2262,1980,1755,1621,1493,1412,1191,1160,1031,1062,893,1100,891,885,752,799,769,815,720,584,643,581,624,681,590,538,543,487,512,584,520,453,431,425,441,383,432,564,420,425,431,606,310
1082,788,1150,13541,6520,4523,3342,4480,2257,2034,1755,1641,1494,1409,1191,1369,1033,1072,894,1297,891,894,755,808,769,824,719,1300,643,1247,623,913,590,538,544,487,512,7795,520,455,430,523,388,385,430,643,357,505,427,583,309
1082,788,1150,13630,6463,7453,3330,4077,2257,4256,1756,5232,1507,5380,1191,3665,1030,1155,895,1501,890,1012,754,1348,770,1181,720,2701,643,1961,623,6498,591,639,544,648,512,1681,520,1873,433,4863,449,476,433,8136,418,5073,425,810,309
1205,2691,1922,76566,39597,26390,22490,15971,14109,11594,12104,9454,9255,8210,8388,7922,7278,6927,6134,6892,5547,5865,8591,4464,4782,3920,8239,5648,4863,5126,9916,4815,10121,3239,9701,3038,10632,2944,4312,2748,11518,4584,4541,2481,4111,3995,2523,1978,22011,1968,16167
1205,2691,1922,76544,39232,26389,22487,15978,13515,11649,11158,9449,8812,8338,7886,7917,6595,6947,5856,6904,4614,5871,4241,4467,3884,3915,7895,5636,4258,5193,8994,4806,2974,3239,2830,2947,2750,2943,2836,2648,2337,4608,2576,2477,4083,3996,2341,1974,2366,1967,2305
1205,2691,1922,76500,38862,26374,22056,15995,13470,11594,11180,9457,9170,8206,7815,7925,6577,6940,5823,6877,4543,5863,4212,4463,3795,3924,3561,5688,4167,5173,3062,4809,2888,3240,2758,2946,2685,2943,2792,2653,2241,4588,2529,2477,2217,3989,2315,1980,2310,1985,2154
1205,2691,1922,76688,38713,26398,21942,15968,13627,11648,11027,9457,8822,8202,7819,7933,6587,6914,5826,6888,4541,5871,4212,4476,3792,3918,3537,5693,4181,5155,3051,4821,2885,3238,2756,2947,2682,2945,2776,2649,2244,4623,2517,2476,2833,4025,2312,1971,2307,1977,2259
1205,2691,1922,76564,38681,26566,22212,15994,13461,11594,11012,9453,8817,8201,7800,7940,6582,6928,5827,6897,4544,5867,4212,4464,3791,3916,3536,5682,4243,5151,3051,4832,2883,3239,2755,2947,2682,2942,2781,2652,2239,4593,2512,2477,2162,4061,2311,1972,2309,1966,2143
1205,2691,1922,76737,38651,26352,21932,16194,13439,11645,11011,9459,8802,8234,7805,7929,6590,6968,5810,6916,4541,5869,4210,4483,3792,3916,3535,5738,4171,5163,3050,4831,2884,3239,2755,2949,2680,2944,2781,2652,2248,4639,2520,2503,2644,4076,2309,1973,2317,1981,2133
1205,2691,1922,76578,38669,26390,21980,16088,13464,11610,11009,9458,8818,8391,7786,7930,6587,6935,5833,6908,4543,5885,4211,4468,3794,3921,3536,5819,4217,5156,3051,4837,2883,3239,2755,2950,2681,2945,2776,2652,2243,4631,2518,2474,2161,4133,2335,1980,2313,1973,2131
1205,2691,1922,77305,38837,26409,21971,16279,13437,11657,11025,9471,8818,8260,7782,7916,6587,6954,5831,6906,4545,5912,4212,4468,3790,3919,3534,5934,4175,5183,3049,4874,2885,3276,2771,3014,2680,2946,2776,46849,2238,4713,2515,2512,2630,4330,2314,1969,2315,1983,2133
1205,2691,1922,86433,38794,26520,21907,19692,13440,11642,11057,9523,8823,8241,7791,8037,6582,7019,5818,6943,4541,6064,4211,4518,3791,4208,3535,6407,4259,5407,3049,5072,2889,9500,2757,9635,2681,3030,2775,46745,2242,5409,2517,10793,2159,5128,2312,2076,2326,29290,2129
1205,2691,1922,86145,38680,26727,21943,19909,13458,12958,11059,13082,8822,8882,7805,9258,6590,9402,5835,10188,4541,7204,4211,5453,3793,7906,3534,8254,4234,7096,3049,6789,2883,11956,2756,12613,2681,10312,2778,14938,2240,9056,2531,15241,2635,9763,2315,22680,2502,22620,2135
1472,244,5065,22344,25851,7668,14043,4659,12011,3412,9261,2698,9461,2294,7270,2027,6763,1834,10111,1569,7408,1365,10096,1374,6782,1172,9429,1199,7584,1135,13103,1071,9525,802,13337,829,10267,994,11320,691,10673,881,11097,645,11122,878,11326,806,9581,573,12894
1472,244,5065,22301,11720,7680,5980,4674,4113,3424,3188,2702,2583,2288,2291,2029,1962,1836,1648,1570,1434,1365,1237,1374,1238,1195,1095,1272,1126,1135,1032,1070,1019,801,1037,828,963,994,796,693,818,882,789,645,1156,877,741,807,716,572,682
1472,244,5065,22276,11531,7692,5824,4660,3983,3414,3067,2716,2483,2285,2178,2034,1921,1840,1513,1572,1377,1365,1194,1374,1173,1171,1046,1200,973,1134,913,1070,900,801,859,829,847,993,688,690,744,880,646,646,771,876,601,806,614,574,569
1472,244,5065,22483,11359,7687,5921,4678,3905,3416,2999,2702,2469,2286,2221,2258,1917,1837,1489,1601,1366,1366,1182,1375,1163,1170,1033,1198,960,1135,903,1071,896,802,768,829,841,995,686,691,742,882,643,645,714,876,600,810,613,584,567
1472,244,5065,22565,11319,7686,5693,4665,3894,3547,3205,2707,2469,2290,2172,2030,1916,1835,1523,1571,1363,1382,1183,1384,1163,1171,1031,1200,959,1136,903,1080,896,802,766,829,841,992,685,691,742,882,643,645,712,878,600,848,613,574,567
1472,244,5065,22281,11316,7702,5698,4770,3897,3410,2983,2713,2462,2289,2166,2031,1912,1846,1483,1574,1363,1367,1181,1376,1162,1171,1031,1201,959,1140,904,1070,895,801,766,828,840,993,685,691,742,882,643,645,713,878,599,808,613,575,567
1472,244,5065,22316,11301,7717,5679,4681,3887,3418,2975,2732,2465,2286,2167,2033,1914,1839,1483,1577,1363,1370,1182,1379,1163,1174,1031,1204,958,1168,904,1074,896,802,767,829,840,994,685,692,741,883,643,646,712,878,600,808,614,574,566
1472,244,5065,22528,11499,7811,5710,4779,3892,3452,2992,2795,2479,2292,2169,2037,1908,1853,1481,1589,1363,1389,1182,1398,1161,1210,1031,1220,960,1162,903,1105,896,803,766,831,840,999,685,707,742,885,642,647,712,882,599,811,612,575,567
1472,244,5065,22777,11321,7932,5693,4945,3884,3506,2973,2957,2465,2357,2248,2121,1913,1888,1480,1687,1362,1537,1183,1464,1161,1291,1031,1592,959,1425,904,1388,900,912,766,938,839,1108,685,779,742,980,643,735,712,936,600,860,612,677,567
1472,244,5065,40781,11311,18203,5672,8386,3881,12340,2971,9339,2465,7800,2171,7551,1912,9168,1480,5600,1361,6095,1182,6623,1161,6688,1030,8872,959,8199,903,8295,895,9545,767,10489,839,10210,686,8684,742,9605,642,10446,713,10565,610,11925,613,10991,566
1543,1984,2483,96690,58469,31900,25963,19633,19492,14008,21585,11024,13148,9642,9235,8518,8196,7630,9737,9304,7100,7032,6175,8340,6052,5024,4763,7647,5596,6381,4091,6068,5236,5548,10032,5253,4857,5847,4353,4646,7981,5117,5131,4374,2750,4552,3875,4530,5583,3852,3266
1543,1984,2483,96856,49068,32068,25739,19545,16455,14078,12772,11076,10489,9642,8855,8569,8070,7636,8280,9278,6948,7041,5941,8368,5890,5021,9680,7649,5185,6403,12823,6087,4581,5540,4112,5314,4072,5846,3729,4647,4923,5075,3444,4377,3838,4584,3119,4552,9018,3853,2655
1543,1984,2483,96828,48991,31874,25837,19512,16448,13966,12891,11066,10451,9644,8886,8510,8055,7640,7014,9285,6926,7005,5938,8362,5893,5025,4860,7660,5176,6404,5145,6079,4526,5563,3990,5307,3978,5849,3621,4640,4058,5092,3494,4372,2536,4662,3036,4580,3409,3855,2607
1543,1984,2483,96777,49395,32057,25698,19552,16447,14098,12712,11018,10590,9655,8797,8536,8050,7627,6977,9277,6949,7031,5930,8349,5906,5017,4887,7659,5188,6414,5181,6041,4505,5556,3967,5275,3985,5867,3599,4650,3907,5101,3299,4413,3112,4554,3009,4557,2929,3881,2617
1543,1984,2483,96850,49149,31922,25734,19553,16596,14013,12891,11024,10443,9654,8801,8753,8043,7634,7016,9279,6941,7030,5932,8363,5894,5161,4851,7662,5186,6377,5092,6093,4512,5571,3973,5344,3974,5839,3815,4663,3856,5076,3283,4382,2529,4581,3012,4574,2827,3856,2608
1543,1984,2483,96746,49275,31856,25702,19611,16438,14085,12717,11021,10429,9647,8795,8516,8035,7635,6994,9287,6945,7010,5930,8308,5908,5029,4889,7725,5171,6416,5140,6110,4497,5578,3953,5369,3967,5874,3592,4649,3816,5092,3287,4428,3060,4569,2994,4621,2831,3862,2605
1543,1984,2483,97066,49188,31912,25870,19752,16441,14089,12876,11018,10429,9699,8788,8514,8047,7645,7110,9263,6942,7035,5922,8338,5918,5035,4844,7760,5192,6422,5116,6107,4520,5585,3949,5569,3976,5952,3582,4687,3817,5085,3283,4446,2530,4615,2994,4655,2816,3910,2630
1543,1984,2483,97294,49173,31900,25696,19613,16454,14101,12707,11048,10438,9650,8790,8521,8033,7664,7039,9246,6950,7047,6110,8385,5904,5028,4923,8002,5176,6506,5132,6120,4538,5628,3946,6037,4051,6420,3583,4835,3825,5107,3280,4531,3067,4620,3177,4736,2808,4000,2598
1543,1984,2483,98254,49201,31926,25701,19938,16411,14103,12945,11106,10441,9679,8784,8554,8032,7664,7009,9169,6915,7176,5933,8265,5914,5032,4866,8865,5191,6596,5114,6252,4507,5921,3946,5955,3987,7295,3581,5654,3827,5284,3283,4960,2689,4818,2991,5387,2807,4929,2601
1543,1984,2483,99273,48961,32729,25694,20140,16433,14450,12700,11460,10436,9771,8787,11650,8044,8551,7046,9887,6939,8077,5932,7370,5912,5680,4926,9795,5199,7667,5111,7338,4503,13199,3958,13367,3981,10523,3586,13257,3808,7171,3285,7285,3061,6994,2990,8752,2802,6718,2602
1551,1652,435,15548,8692,5306,5596,3185,4269,2379,2288,1806,3690,1619,1731,1363,3306,1129,1425,1076,1370,971,1227,979,1180,868,1134,906,1076,822,1113,1095,976,723,871,651,893,689,1035,616,5569,607,7200,520,683,951,9527,528,663,531,549
1551,1652,435,15525,8154,5299,5467,3190,2735,2380,2061,1806,1693,1633,1437,1362,1318,1126,1369,1069,1205,971,1060,978,995,863,908,911,822,835,841,1075,753,727,700,651,1199,686,633,617,534,604,670,519,511,1003,666,533,515,527,461
1551,1652,435,15657,7949,5316,5406,3182,2704,2380,2046,1806,1656,1624,1423,1362,1282,1127,1312,1069,1193,971,1050,979,983,874,898,907,807,822,824,1095,734,722,690,650,578,692,602,616,517,605,636,519,506,932,627,525,506,524,457
1551,1652,435,15545,7966,5293,5393,3185,2692,2381,2011,1805,1657,1648,1419,1364,1323,1127,1285,1068,1192,971,1046,979,982,865,921,911,805,823,826,1207,773,722,690,653,571,686,601,616,517,607,628,522,504,993,620,530,505,526,520
1551,1652,435,15530,7905,5324,5394,3243,2703,2378,2003,1806,1657,1626,1430,1363,1276,1126,1282,1067,1190,971,1047,979,992,865,897,907,804,823,822,1105,735,723,688,650,574,856,601,618,514,608,624,520,503,947,625,532,500,519,459
1551,1652,435,15529,7909,5303,5380,3185,2692,2375,2000,1806,1657,1625,1419,1364,1275,1127,1282,1068,1190,971,1043,980,982,868,895,911,806,824,823,1074,736,724,689,650,569,685,600,618,515,822,629,522,503,987,620,528,503,520,457
1551,1652,435,15594,7911,5332,5376,3188,2693,2387,2001,1807,1657,1620,1419,1364,1275,1127,1281,1071,1189,972,1058,981,981,866,895,909,804,824,822,1099,730,722,688,651,570,692,600,617,518,607,628,520,504,943,623,528,497,525,457
1551,1652,435,15819,7903,5340,5380,3199,2691,2401,2001,1806,1657,1637,1418,1362,1275,1153,1279,1073,1189,976,1044,982,981,875,895,926,804,836,822,1062,730,735,688,652,573,691,599,619,517,608,650,541,503,1003,612,529,501,527,457
1551,1652,435,16129,7895,5429,5385,3220,2693,2455,2000,1815,1657,1669,1419,1373,1275,1199,1278,1147,1201,1012,1043,1004,980,896,895,996,804,841,823,1132,729,778,689,667,569,748,598,638,513,611,650,661,503,1092,624,533,504,531,457
1551,1652,435,17078,7914,6098,5371,3925,2694,2918,2001,3724,1656,3515,1419,1593,1275,3202,1289,1264,1189,1220,1044,1190,980,1047,893,5791,804,1094,822,1023,728,7339,688,955,569,9571,600,891,517,772,641,678,503,8019,626,716,503,662,457
1626,4328,96,7956,5992,3565,2573,1632,1548,1193,1175,950,951,754,811,657,808,582,1397,492,596,457,865,522,825,458,1186,423,727,416,979,389,677,343,586,344,558,291,562,286,608,285,573,270,524,267,501,195,3365,253,518
1626,4328,96,7961,5763,3568,2293,1643,1398,1195,1148,948,876,755,776,657,669,579,589,492,521,456,542,521,494,464,508,421,436,397,428,396,377,357,349,344,313,296,304,279,293,276,295,276,290,264,274,206,321,250,263
1626,4328,96,8167,5480,3583,2216,1637,1361,1264,1049,949,870,755,714,656,644,580,570,493,486,456,543,529,462,457,432,423,412,398,390,391,364,362,332,343,305,296,282,295,279,281,276,271,563,267,269,200,261,245,251
1626,4328,96,7954,5587,3566,2261,1633,1359,1193,1016,947,860,754,694,657,633,581,562,493,488,456,530,521,465,467,435,422,411,406,384,382,345,353,338,335,295,298,291,290,277,272,277,276,273,264,256,200,254,253,247
1626,4328,96,8103,5341,3574,2241,1631,1361,1190,1079,948,858,769,688,656,635,581,562,491,481,458,520,518,457,465,424,432,411,403,384,395,356,360,333,347,298,294,288,290,273,270,271,282,269,254,262,204,253,248,249
1626,4328,96,8004,5359,3584,2256,1632,1359,1194,1016,950,859,753,686,655,636,580,563,492,484,455,512,511,453,462,441,426,408,398,376,393,353,352,328,346,292,296,287,325,279,285,275,284,275,264,253,215,257,251,245
1626,4328,96,8143,5325,3584,2233,1636,1363,1190,1013,951,859,754,687,656,635,580,562,497,481,465,529,522,455,461,434,425,411,404,382,388,370,363,330,340,290,299,295,286,279,278,273,268,265,271,264,207,256,247,243
1626,4328,96,8015,5338,3620,2251,1651,1357,1191,1014,961,859,758,687,659,632,591,563,495,482,459,533,534,460,463,429,428,409,414,386,395,356,367,344,339,297,300,287,287,274,280,264,273,273,260,256,212,251,250,251
1626,4328,96,8191,5320,3740,2250,1705,1359,1220,1014,1038,857,791,687,670,634,596,563,536,482,467,527,548,459,499,421,465,406,435,379,414,349,392,336,362,303,315,274,315,275,297,274,293,266,279,262,227,252,260,253
1626,4328,96,8747,5332,3952,2243,1976,1358,1369,1014,1053,860,974,707,752,631,692,562,716,483,554,524,1021,452,930,422,834,409,697,385,658,342,852,334,660,294,651,284,604,269,584,273,709,274,499,263,440,259,532,251
1710,365,458,3888,2139,1322,2108,808,1276,591,677,461,1008,375,439,335,942,290,383,246,274,213,260,217,242,178,215,188,258,163,954,160,213,151,228,137,240,231,186,132,1713,118,1754,121,1129,109,1300,108,161,96,1309
1710,365,458,3871,2032,1458,1058,802,709,592,532,461,444,374,374,335,332,730,296,246,247,213,232,216,216,177,186,188,160,164,265,162,152,151,147,138,135,245,131,132,212,118,234,121,225,110,218,108,123,97,197
1710,365,458,3869,1991,5668,1027,802,685,591,519,461,430,374,366,335,321,288,283,246,244,213,287,216,215,178,184,189,158,164,166,158,152,151,147,139,134,238,130,132,113,118,136,121,122,108,127,108,123,96,100
1710,365,458,3870,1970,1317,1016,802,674,592,515,461,423,374,365,335,317,289,280,246,243,213,228,217,215,178,184,189,158,164,166,159,152,150,147,138,132,227,130,132,112,119,135,122,121,110,126,108,120,95,99
1710,365,458,3865,1958,1318,1016,803,674,591,514,461,423,375,365,335,317,289,280,246,244,213,227,216,214,178,184,209,158,164,165,161,153,152,148,138,142,236,130,131,114,119,136,121,121,110,128,109,123,95,99
1710,365,458,3870,1963,1318,1016,802,674,593,514,476,423,375,365,335,317,289,280,246,243,213,227,216,214,178,183,188,158,164,165,160,153,151,147,139,134,243,129,132,114,118,135,121,122,108,127,108,123,97,99
1710,365,458,3882,1959,1323,1016,804,674,597,513,462,440,374,365,336,317,289,280,246,243,214,227,217,215,178,184,188,159,164,166,161,152,150,147,138,133,245,130,131,114,118,136,121,121,110,126,108,122,96,99
1710,365,458,3960,1959,1337,1037,817,673,602,545,464,424,375,365,341,317,291,352,247,243,215,227,215,214,178,184,189,158,164,164,226,159,151,147,138,133,184,130,132,136,118,136,122,121,112,125,107,120,97,99
1710,365,458,4026,1964,1368,1017,833,674,611,515,483,423,378,365,353,317,373,282,253,243,228,227,220,213,179,184,292,159,165,165,917,152,246,147,235,133,254,130,132,113,118,137,219,123,202,126,107,122,96,101
1710,365,458,4170,1960,1669,1017,942,673,702,513,1031,423,443,365,416,316,1341,280,294,243,734,227,731,214,229,184,1150,158,280,165,230,152,1531,146,991,133,1716,129,186,113,180,135,1112,122,1749,125,189,124,205,99
1717,2164,2028,95019,48270,31679,26374,19270,16430,13713,12974,10910,10043,9205,16316,8038,10360,7354,6548,6689,6919,7352,6450,7871,5800,5260,5594,7051,5475,6330,5098,6062,5279,5673,4240,5338,4746,3135,3769,5119,4343,4784,3727,4342,2600,4286,3257,4146,12609,3970,9322
1717,2164,2028,94771,47793,31690,25440,19271,17871,14044,12760,10926,11042,9211,10697,8096,7804,7411,6730,6685,6774,7312,6123,7883,6181,5276,5192,7040,5607,6358,5146,6070,4560,5654,5645,5330,3980,3136,3641,5140,27594,4765,3309,4342,3377,4308,2911,4148,2851,3972,13803
1717,2164,2028,94610,47640,31738,25035,19274,16295,13701,12566,10979,9981,9210,8734,8032,7765,7546,6503,6695,6746,7375,6117,7875,5854,5264,5110,7059,19730,6335,5132,6072,4512,5649,4039,5317,3917,3136,3636,5123,2829,4780,3223,4339,2487,4315,2904,4118,2872,3965,2779
1717,2164,2028,94925,47788,31886,24963,19272,16592,13793,12564,11136,9943,9210,8708,8069,7770,7402,6501,6694,6750,7378,6127,7894,5828,5268,5176,7031,3861,6336,5129,6094,4516,5662,4015,5315,3965,3137,3632,5148,2824,4770,3204,4355,2892,4318,2893,4139,2881,3992,2752
1717,2164,2028,94910,48074,31700,24927,19257,16239,13728,12550,10916,9942,9205,8694,8037,7754,7346,6486,6702,6747,7398,6127,7894,5834,5281,5104,7042,3857,6329,5074,6078,4525,5656,4009,5312,3946,3135,3630,5129,2824,4776,3197,4372,2486,4313,2891,4130,2875,3960,2755
1717,2164,2028,94779,47888,32156,24908,19283,16236,13780,12558,10939,9946,9216,8687,8050,7749,7359,6505,6695,6767,7356,6122,7874,5829,5314,5186,7048,3863,6322,5115,6123,4545,5658,4019,5329,3958,3134,3624,5207,2825,4798,3189,4341,2871,4353,2897,4130,2879,3965,2760
1717,2164,2028,95169,47602,31710,24883,19296,16239,13728,12548,10918,9929,9216,8732,8051,7769,7389,6508,6754,6753,7427,6116,7876,5841,5300,5101,7059,3858,6319,5067,6124,4529,5669,4010,5342,3934,3138,3640,5351,2825,4811,3191,4336,2486,4360,2891,4180,2872,3988,2748
1717,2164,2028,95206,47778,31816,25228,19332,16229,13993,12575,10931,9934,9245,8694,8065,7739,7366,6499,6724,6818,7536,6134,7878,5856,5289,5174,7063,3857,6337,5064,6199,4533,5667,4017,5299,3933,3141,3631,6215,2823,4984,3190,4413,2868,4499,2894,4442,2874,3972,2744
1717,2164,2028,99696,47581,31839,24958,19613,16539,13819,12651,10981,9972,10246,8691,8111,7803,7389,6515,6766,6832,7629,6130,7829,5860,5329,5090,7071,3858,6458,4994,6326,4540,5694,4014,5418,3953,24393,3629,6297,2824,5905,3200,4534,2487,5464,2897,5742,2882,4136,2745
1717,2164,2028,96582,47916,38766,25100,23289,16238,14062,12560,11217,9934,9448,8722,8127,7746,10158,6501,7028,6816,8304,6123,7487,5863,6422,5182,6977,3857,7433,5059,7214,4540,7296,4012,6997,3950,6205,3634,6541,2824,6667,3187,6539,2867,6822,2890,3861,2877,5509,2743
1724,448,1769,16734,9133,5694,5017,3430,3139,2512,2441,1968,3280,1671,1705,1474,1866,1353,3347,1199,1361,1072,1281,997,1195,922,1241,860,1150,821,1226,755,1082,708,1090,598,904,674,882,555,996,632,783,513,1041,593,659,591,823,586,8639
1724,448,1769,16746,8682,5695,4517,3450,2946,2568,2254,1968,1853,1675,1579,1471,1395,1323,1309,1201,1069,1085,998,996,911,921,871,859,807,675,817,754,705,709,663,598,616,672,579,554,592,632,658,515,531,593,593,591,523,445,548
1724,448,1769,16713,8501,5691,4385,3444,2897,2519,2213,1976,1826,1671,1568,1475,1379,1325,1249,1199,1048,1072,981,997,895,923,850,860,768,787,750,754,684,711,647,595,606,673,574,555,565,632,546,513,523,593,505,590,485,445,441
1724,448,1769,16752,8443,5692,4373,3435,2901,2501,2200,1969,2032,1674,1543,1479,1378,1326,1245,1199,1046,1072,980,997,893,931,848,859,769,675,749,755,683,709,648,595,606,672,574,554,563,631,540,512,523,592,497,589,484,445,439
1724,448,1769,16730,8520,5698,4364,3446,2884,2524,2200,1970,1820,1673,1543,1543,1375,1322,1244,1199,1046,1072,980,996,894,922,846,861,767,787,748,756,685,712,647,597,605,674,573,554,564,631,538,512,524,594,496,592,484,443,439
1724,448,1769,16720,8433,5709,4367,3462,2884,2505,2208,1969,1817,1675,1542,1473,1375,1325,1241,1198,1046,1072,979,1011,894,922,847,859,766,675,748,754,683,709,647,597,606,671,573,555,564,634,539,515,524,591,494,824,484,446,440
1724,448,1769,16736,8428,5707,4365,3469,2887,2536,2199,1972,1817,1672,1546,1475,1372,1323,1241,1201,1046,1073,979,996,893,921,848,933,767,789,749,756,683,710,646,595,605,685,1079,557,563,633,537,513,523,593,496,591,484,446,439
1724,448,1769,16905,8647,5745,4361,3472,2882,2529,2197,2050,1818,1684,1542,1477,1374,1329,1243,1203,1045,1075,980,999,892,923,846,956,765,681,748,764,684,712,652,595,606,676,576,558,564,633,538,513,523,605,495,591,484,446,439
1724,448,1769,17429,8419,5841,4371,3504,2882,2596,2196,2004,1831,1709,1542,1495,1374,1337,1241,1218,1045,1085,978,1008,939,945,847,1484,766,1273,748,1143,683,726,646,600,605,1293,574,561,574,641,537,514,523,1012,495,610,484,447,438
1724,448,1769,18219,8423,5938,4366,3586,2880,2658,2202,5534,1817,1875,1544,1689,1371,1484,1450,1402,1046,1586,979,1294,893,1558,846,1618,767,820,748,1564,683,1514,646,731,606,1480,574,686,563,1437,540,659,523,1391,495,1391,484,597,439
1990,4918,641,85731,43730,28693,29108,18766,16412,13283,12118,10729,10479,9072,8869,7804,8787,7186,8292,6518,6128,5853,8447,5970,5582,5147,6574,5092,8589,6911,6633,6700,6809,4632,9436,6751,6333,7898,12525,4064,8152,6418,3635,6974,6962,3680,3503,7478,7158,3563,10483
1990,4918,641,85713,43442,28692,26780,18839,15176,13283,11766,10722,9984,9064,8465,7817,7448,7173,6943,6421,6567,5863,5644,5963,5401,5131,6393,5227,5530,6642,6526,6672,7207,4641,6796,6770,5242,7899,3459,4188,5324,6342,3118,7168,7115,3976,2920,7435,7026,3489,10323
1990,4918,641,85515,43493,28719,26784,18740,15215,13302,11830,10738,9956,9060,8513,7889,7455,7179,6828,6444,6618,5892,5642,5976,5519,5116,6300,5095,5541,6810,6613,6754,7146,4610,7174,6760,5372,7990,3454,4218,5126,6429,3075,6900,7140,3636,2873,7488,7019,3615,10315
1990,4918,641,85509,43473,28690,26774,18783,15274,13241,11797,10742,9853,9068,8567,7822,7453,7180,6810,6394,6662,5984,5654,5979,5439,5162,6366,5101,5521,6838,6568,6686,7174,4610,7054,6847,5165,7888,3453,4165,5422,6477,3060,6944,7140,3678,2874,7420,7022,3549,10398
1990,4918,641,86003,43342,28692,26767,18789,15184,13307,11841,10787,9915,9072,8382,7859,7421,7187,6839,6386,6645,5909,5663,5961,5419,5142,6320,5096,5664,6659,6572,6733,7154,4639,6990,6792,5437,7815,3444,4143,5466,6461,3063,6894,7168,3921,2878,7464,7024,3495,10375
1990,4918,641,85640,43605,28692,27071,18781,15193,13299,11879,10817,9945,9068,8384,7888,7479,7210,6858,6384,6646,5896,5613,5958,5368,5131,6322,5082,5617,6632,6625,6688,7181,4606,7187,6737,5221,7933,3453,4215,5425,6511,3097,6901,7195,3738,2852,7436,7007,3522,10323
1990,4918,641,85625,43323,28685,26979,18833,15188,13299,11784,10743,9872,9094,8398,7893,7418,7210,6791,6516,6638,5881,5594,5959,5462,5116,6329,5098,5721,6643,6607,6712,7211,4598,7250,6778,5231,7929,3447,4128,5425,6419,3062,6879,7209,3654,2862,7466,7205,3574,10362
1990,4918,641,85528,43316,28710,26734,18796,15200,13285,11827,10752,9911,9088,8397,7885,7434,7188,6889,6584,6644,5949,5678,5947,5429,5180,6323,5094,5623,6878,6592,6742,7108,4602,7174,6766,5243,7840,3443,4171,5346,6364,3054,6923,7161,3700,2865,7480,7055,3456,10307
1990,4918,641,85541,43376,28790,26755,18805,15222,13327,11783,10776,9957,9139,8289,7911,7383,7021,6794,6447,6637,5974,5598,5910,5414,5174,6332,5116,5737,6648,6544,6713,7176,4676,7123,6720,5215,7964,3448,4149,5143,6361,3056,6908,7132,3754,2855,7431,7003,3580,10372
1990,4918,641,86684,43518,28993,26740,19420,15175,13596,11766,11202,9861,9357,8502,8492,7411,8407,6759,7995,6646,7889,5637,5492,5504,5741,6324,5196,5598,7627,6582,6756,7201,8528,7057,12716,5425,7848,3452,12462,5459,6632,3056,13945,7159,6966,2868,7756,6966,13081,10349
2111,3076,594,51225,29137,17473,17405,11050,9523,7787,7405,6219,6348,5113,4852,4303,4988,3975,4128,3696,4122,2983,4180,3112,3079,2703,2763,2586,3156,2315,2636,2296,2418,2092,3195,2019,2148,1878,2175,1640,1999,1668,1854,1631,3800,1441,1544,1472,1628,1280,1474
2111,3076,594,50994,26016,17400,17339,11286,8978,7788,6860,6217,5643,5106,4784,4308,4162,4001,3523,3474,3333,3007,3086,2939,2972,2511,2597,2596,2348,2318,2333,2296,2434,1869,1961,2024,1797,1871,1997,1899,1597,1664,1646,1633,1730,1440,1474,1476,1474,1276,1367
2111,3076,594,51047,25788,17400,17194,11046,8937,7897,6827,6219,5815,5107,4744,4308,4110,3963,3480,3486,3308,2982,3040,2943,2957,2506,2593,2582,2237,2312,2341,2297,2176,1871,1854,2017,1771,1879,1983,1638,1574,1665,1631,1649,1632,1453,1473,1477,1473,1277,1352
2111,3076,594,51101,25718,17399,17107,11069,9020,7793,6831,6213,5619,5122,4761,4312,4110,3977,3494,3542,3302,2985,3036,2935,2960,2510,2583,2582,2239,2313,2326,2305,2179,1868,1863,2054,1779,1880,1976,1637,1570,1667,1631,1635,1633,1446,1471,1475,1471,1275,1352
2111,3076,594,51173,25683,17401,17123,11044,8935,7784,6829,6306,5622,5422,4757,4310,4112,3966,3501,3481,3307,2981,3032,2949,2963,2519,2596,2582,2239,2317,2325,2298,2176,1873,1850,2017,1769,1882,1979,1637,1573,1667,1643,1632,1641,1441,1472,1488,1479,1279,1351
2111,3076,594,51157,25692,17403,17342,11053,8935,7796,6832,6220,5624,5114,4750,4310,4121,3977,3504,3483,3301,2998,3038,2952,2959,2511,2583,2582,2244,2319,2323,2297,2174,1934,1851,2017,1770,1877,1975,1637,1570,1677,1631,1631,1632,1440,1506,1475,1474,1277,1351
2111,3076,594,51214,25676,17415,17140,11055,9113,7793,6823,6219,5612,5115,4765,4317,4117,3962,3501,3485,3298,2983,3061,2937,2957,2513,2584,2582,2236,2316,2326,2309,2176,1874,1853,2041,1769,1901,2030,1636,1576,1667,1631,1635,1628,1444,1472,1475,1470,1280,1645
2111,3076,594,51390,25864,17450,17108,11185,8943,7798,6826,6214,5618,5117,4761,4334,4105,3967,3502,3495,3299,2994,3043,2953,2963,2512,2587,2593,2237,2313,2333,2316,2177,1883,1854,2020,1768,1893,1975,1655,1570,1668,1629,1637,1630,1442,1470,1478,1472,1306,1352
2111,3076,594,51874,25678,17501,17132,11229,8932,7833,6831,6242,5612,5118,4761,4531,4116,3969,3503,3539,3298,3084,3038,2986,2962,2549,2633,2594,2237,2318,2323,2306,2176,1916,1870,2033,1766,1894,1978,1654,1573,1684,1630,1656,1630,1467,1470,1598,1474,1302,1352
2111,3076,594,52510,26072,17929,17141,11183,8932,8375,6829,6850,5612,5716,4757,5130,4108,4497,3503,3588,3297,3479,3032,3975,2960,2731,2589,2688,2238,2686,2324,2516,2174,2421,1855,2279,1818,2171,1984,1755,1570,1758,1630,1849,1629,1514,1471,2489,1470,1384,1350
2147,364,3872,36369,28358,12084,14500,7476,9837,5391,7522,4288,6073,3494,5109,3060,4543,2676,4164,2491,3338,2272,3506,2125,3348,1886,3768,1756,3284,1592,3721,1575,3211,1477,4963,1398,4072,1337,4403,1332,4464,1191,3628,1215,4859,1149,4450,1087,5239,1087,5369
2147,364,3872,36120,30809,12095,13451,7449,9136,5392,13130,4259,5645,3498,4772,3059,8998,2680,7308,2504,3734,2276,7567,2126,2869,1885,3272,1757,7958,1594,3285,1573,10539,1477,12090,1399,10526,1335,3438,1332,8154,1191,1220,1215,7280,1149,1244,1063,7088,1086,11711
2147,364,3872,36143,18398,12167,9457,7511,6413,5395,4783,4259,4090,3499,3492,3065,2911,2682,2723,2480,3318,2272,2389,2122,2084,1888,1797,1756,1616,1594,1579,1575,1421,1477,1363,1436,1352,1333,2454,1332,1188,1191,1043,1215,1144,1148,935,1064,1054,1086,1017
2147,364,3872,36139,18406,12129,9306,7456,6252,5394,4748,4271,3996,3499,3375,3069,2861,2685,2635,2483,2431,2271,2184,2135,2041,1906,1762,1758,1559,1595,1490,1575,1344,1476,1273,1398,1262,1333,1264,1331,1098,1190,1034,1213,1012,1148,924,1062,941,1086,878
2147,364,3872,36166,18189,12090,9245,7544,6245,5401,4719,4261,3940,3504,3340,3072,2858,2729,2613,2496,2341,2275,2175,2123,2035,1887,1752,1760,1555,1598,1470,1575,1334,1476,1262,1399,1249,1335,1148,1332,1094,1190,1032,1213,1005,1148,922,1063,935,1087,873
2147,364,3872,36407,18114,12126,9216,7458,6437,5464,4730,4302,3927,3507,3338,3087,2859,2683,2617,2490,2337,2275,2173,2131,2032,1900,1813,1764,1554,1608,1469,1576,1342,1478,1259,1403,1250,1336,1132,1333,1093,1206,1032,1214,1003,1149,922,1062,934,1088,874
2147,364,3872,36654,18112,12151,9199,7490,6221,5467,4717,4268,3914,3517,3318,3117,2880,2692,2605,2509,2337,2278,2172,2130,2032,1944,1757,1772,1552,1718,1467,1579,1331,1510,1260,1431,1248,1339,1131,1336,1093,1203,1032,1223,1004,1152,921,1068,933,1094,872
2147,364,3872,36660,18287,12409,9207,7535,6212,5580,4723,4323,3907,3538,3314,3201,2862,2705,2601,2603,2341,2391,2173,2141,2027,2066,1756,1784,1551,1762,1467,1659,1332,1652,1261,1568,1249,1427,1131,1344,1092,1254,1057,1357,1005,1195,921,1172,934,1135,873
2147,364,3872,38465,18088,12192,9202,18420,6220,8377,4712,12222,4116,3633,3342,7733,2854,2741,2618,3589,2337,6788,2173,2187,2034,3191,1748,1876,1550,7377,1466,8195,1331,3169,1260,3295,1247,7707,1131,1866,1092,1728,1033,3212,1004,1648,921,9003,934,1581,872
2147,364,3872,54737,18085,12896,9232,12291,6193,8877,4712,6950,3908,4503,3309,4882,2859,3618,2598,4175,2337,3656,2169,3229,2037,3498,1747,3155,1550,3242,1466,3122,1329,3220,1259,4193,1248,4091,1132,4177,1094,3452,1031,3561,1004,3749,921,4553,939,3882,873
2166,954,2547,65683,33231,21910,16778,13574,11432,9531,8643,7542,10614,6273,6045,5429,5351,4856,4682,4375,4334,4060,4021,3727,3847,3829,3507,4190,3726,3841,3224,3610,3326,3341,10233,3066,3201,2862,2838,2689,3106,2523,2600,2461,12032,2380,2459,2260,2837,2146,2383
2166,954,2547,65515,32786,21920,16628,13494,11257,9494,8502,7556,6814,6281,5840,5414,5245,4845,4615,4369,4230,4058,3946,3722,3731,3840,3446,4191,3323,3840,2942,3617,2820,3319,2634,3064,2462,2852,2263,2696,2228,2523,2065,2433,2884,2383,2024,2264,2609,2099,1678
2166,954,2547,65599,32948,22181,16389,13544,11220,9503,8498,7631,6806,6264,6021,5428,5131,5055,4578,4372,4212,4051,3924,3722,3700,3840,3435,4182,3278,3853,2929,3600,2809,3292,2560,3082,2425,2862,2243,2711,2170,2514,2024,2452,2171,2382,1915,2260,1938,2096,1658
2166,954,2547,65705,32571,22013,16406,13555,11208,9553,8504,7558,6794,6272,5806,5443,5128,5054,4567,4365,4217,4061,3937,3725,3697,3834,3544,4202,3297,3838,2945,3609,2797,3324,2553,3075,2414,2861,2240,2760,2158,2511,2015,2441,1974,2418,1893,2255,1877,2102,1655
2166,954,2547,65545,32712,21924,16392,13503,11213,9487,8743,7546,6819,6277,5812,5426,5122,4839,4569,4363,4208,4051,3919,3731,3688,3836,3433,4188,3280,3837,2931,3620,2800,3318,2559,3077,2418,2858,2237,2698,2169,2516,2017,2455,1960,2373,1875,2272,1873,2104,1687
2166,954,2547,65591,32613,21927,16401,13558,11200,9523,8472,7554,6802,6269,5802,5416,5147,4847,4569,4371,4216,4058,3919,3727,3694,3835,3429,4205,3281,3835,2928,3619,2776,3309,2549,3085,2423,2878,2239,2705,2163,2518,2012,2454,1947,2378,1874,2269,1870,2101,1661
2166,954,2547,65867,32545,22162,16406,13650,11201,9516,8462,7550,6794,6292,5819,5438,5122,4842,4565,4369,4209,4062,3922,3727,3691,3844,3433,4180,3294,3833,2928,3615,2770,3324,2556,3087,2414,2897,2236,2704,2165,2522,2010,2457,1953,2385,1874,2281,1867,2104,1656
2166,954,2547,65889,32655,22010,16379,13738,11199,9543,8471,7569,6806,6280,5804,5415,5329,4851,4560,4381,4489,4065,3918,3727,3685,3812,3434,4178,3273,3844,2929,3612,2800,3345,2557,3140,2404,2925,2234,2738,2164,2570,2013,2477,1950,2448,1874,2257,1866,2157,1657
2166,954,2547,65997,32639,22084,16392,13604,11192,9547,8469,7591,6803,6298,5810,5444,5120,4941,4567,4437,4216,4073,3919,3752,3685,3863,3429,4317,3282,3885,2916,3676,2806,3555,2553,3508,2412,2960,2236,2776,2157,3301,2010,2665,1940,3202,1868,2327,1871,3316,1655
2166,954,2547,66899,32609,22153,16387,13768,11198,14041,8468,7757,6795,6363,5844,5497,5184,4911,4562,4544,4211,4119,3918,3809,3693,4378,3437,5066,3301,4816,2920,4632,2800,4652,2556,4917,2416,4632,2236,4269,2173,4010,2010,4368,1941,3983,1870,4002,1863,4224,1655
2438,394,449,5677,3222,1935,1837,1178,1392,851,2816,676,1862,554,2836,476,579,416,530,424,532,399,528,381,452,352,453,352,409,300,387,248,366,286,377,256,344,265,305,233,1952,219,298,223,5000,212,10361,195,277,180,5353
2438,394,449,5670,2997,1936,1509,1176,1052,851,785,675,663,554,542,468,463,415,402,423,432,399,447,381,392,352,358,353,315,302,307,247,291,286,282,247,254,265,238,234,303,219,225,221,291,208,282,195,199,179,280
2438,394,449,5675,2914,1940,1471,1177,1018,851,761,676,606,554,508,468,449,416,412,423,430,399,441,382,411,352,353,354,322,301,300,248,286,287,280,247,249,267,232,234,214,219,222,223,202,209,201,195,200,180,186
2438,394,449,5676,2873,1934,1455,1177,1006,851,759,676,598,554,505,468,447,416,389,423,426,418,438,382,382,352,352,353,308,302,301,249,287,286,280,248,248,267,233,236,213,222,222,222,201,207,200,196,203,180,189
2438,394,449,5688,2861,1942,1455,1185,1006,851,749,677,597,554,505,468,446,415,388,423,426,399,439,381,383,351,353,354,309,301,300,248,285,287,281,247,247,266,232,233,213,220,221,222,201,208,198,195,198,179,187
2438,394,449,5702,2862,1933,1474,1176,1006,851,748,737,597,554,505,468,447,415,388,423,429,399,440,381,383,352,350,353,306,301,300,248,285,286,282,248,247,268,232,234,213,220,222,222,201,212,203,196,199,180,186
2438,394,449,5696,2863,1941,1454,1176,1005,855,749,862,597,555,505,469,446,416,388,424,428,399,437,382,381,352,350,353,307,303,318,248,283,288,281,248,248,254,232,233,213,220,221,224,201,208,198,195,197,180,186
2438,394,449,5818,2878,2124,1453,1181,1006,862,747,685,597,559,505,470,447,418,387,424,426,400,443,382,381,353,351,356,307,303,300,247,284,287,281,247,246,258,233,232,214,220,223,222,209,212,202,196,201,180,185
2438,394,449,5965,2864,2014,1454,1205,1006,889,747,705,597,575,505,485,447,429,388,432,428,408,439,389,391,356,351,359,307,317,300,250,285,290,281,254,248,266,232,239,213,224,223,225,201,207,202,197,196,182,186
2438,394,449,6304,2865,2355,1453,1303,1005,2902,747,2811,597,2780,514,622,447,539,388,534,427,576,438,475,414,465,350,437,308,431,302,434,284,368,280,332,247,373,231,326,213,294,222,295,200,274,198,280,197,270,189
2576,1080,2889,100189,50697,33656,25351,20379,17383,14511,19511,11550,10359,9530,9057,8062,7750,7082,6936,6669,6153,5957,5802,5561,5229,5156,5186,5928,5694,6230,4552,5932,4656,5583,4017,5391,4199,5011,3936,4671,3536,4580,3460,4234,3904,4031,3262,3842,3119,3708,3389
2576,1080,2889,100041,50077,33682,25113,20494,17229,14643,12831,11621,10193,9537,8914,8056,7555,7097,6777,6438,6049,5905,5749,5648,5192,5156,4807,6064,5421,6232,4335,5926,4469,5592,3797,5352,3969,5016,3443,4681,3494,4599,3071,4266,3328,4044,2895,3843,2924,3684,2707
2576,1080,2889,100176,50009,33801,25299,20563,17219,14741,12859,11588,10174,9553,8846,8077,7517,7110,6980,6443,6045,5894,5733,5579,5176,5158,4816,6145,5392,6212,4338,5940,4439,5564,3794,5377,3928,5016,3487,4660,3514,4601,3059,4235,3209,4031,2855,3823,2853,3720,2603
2576,1080,2889,100107,50044,33605,25045,20362,17393,14569,12837,11555,10193,9755,8820,8063,7497,7095,6809,6457,6032,5904,5729,5559,5197,5150,4791,5924,5393,6228,4336,5933,4442,5592,3800,5351,3934,5016,3424,4683,3475,4594,3045,4234,3138,4048,2850,3831,2849,3760,2587
2576,1080,2889,100150,50194,33615,25147,20390,17205,14504,12805,11546,10169,9542,8817,8067,7515,7084,6762,6440,6057,5893,5724,5563,5171,5153,4806,6078,5382,6239,4340,5922,4433,5595,3800,5416,3937,5029,3443,4657,3479,4610,3044,4208,3115,4101,2838,3834,2855,3698,2585
2576,1080,2889,100096,50011,33580,25328,20538,17200,14538,12797,11542,10168,9562,8823,8320,7518,7097,6770,6447,6048,5909,5735,5569,5192,5167,4808,6066,5406,6223,4328,5967,4440,5591,3799,5319,3924,5018,3413,4653,3478,4616,3041,4232,3115,4093,2840,3841,2846,3705,2582
2576,1080,2889,100564,49936,33606,25058,20304,17209,14509,12806,11758,10171,9540,8806,8054,7522,7097,6776,6444,6032,6095,5727,5567,5175,5159,4826,6044,5426,6221,4331,5917,4444,5609,3794,5343,3906,5006,3432,4679,3472,4635,3039,4330,3121,4117,2838,3827,2836,3780,2579
2576,1080,2889,100161,49975,33635,25049,20319,17195,14543,12800,11562,10275,9538,8814,8099,7501,7088,6769,6441,6048,5881,5731,5567,5416,5160,4829,5680,5395,6221,4338,5913,4463,5604,3797,5356,3950,5028,3492,4690,3478,4782,3041,4240,3110,4305,2839,3840,2833,3939,2581
2576,1080,2889,100421,50224,34352,25031,20362,17205,14547,12813,11593,10168,9565,8816,8081,7522,7121,6775,6450,6230,5876,5730,5842,5182,5166,4829,5934,5417,6208,4533,5925,4433,5937,3798,5444,3895,5196,3438,4718,3476,5159,3041,4342,3111,5075,2841,3890,2835,4866,2582
2576,1080,2889,101100,50508,33838,25047,20718,17208,14668,12799,11705,10169,9730,8803,8216,7510,7252,6776,6567,6077,5877,5726,5592,5182,5766,4856,6424,5394,6409,4340,6040,4452,6518,3794,6102,3945,5564,3423,4883,3485,6163,3041,5554,3124,5819,2837,4134,2834,5881,2579
2820,1515,904,47805,26642,16250,19162,10280,9452,7615,9154,5516,8109,4621,5079,4043,4536,3606,4439,3214,3673,2875,3410,2644,4491,2499,3091,2382,2809,2203,2600,2066,2431,1971,2465,1758,1991,1621,1845,1559,1779,1434,1661,1436,1472,1294,1569,1279,1574,1277,1413
2820,1515,904,47877,26071,16248,13122,10132,8893,7616,6365,5513,5122,4839,4416,4042,3741,3600,3494,3225,3242,2874,2864,2644,2624,2500,2500,2378,2379,2200,2100,2068,1935,1975,1839,1823,1674,1617,1666,1558,1446,1436,1457,1438,1361,1295,1389,1277,1282,1278,1369
2820,1515,904,48037,25761,16422,12983,10048,8811,7631,6566,5521,5128,4616,4425,4046,3698,3607,3486,3231,3066,2880,2847,2644,2543,2503,2456,2388,2093,2211,2063,2063,1893,1968,1806,1756,1671,1626,1633,1559,1432,1437,1448,1439,1355,1295,1362,1277,1264,1276,1278
2820,1515,904,48156,25765,16232,12983,10081,8804,7614,6388,5517,5319,4620,4442,4042,3699,3605,3491,3215,3077,2927,2852,2646,2551,2501,2457,2383,2094,2213,2051,2063,1898,1973,1803,1755,1660,1622,1624,1569,1431,1435,1445,1437,1354,1295,1355,1277,1265,1281,1278
2820,1515,904,48002,25623,16261,12962,10076,8810,7614,6382,5517,5143,4639,4437,4038,3698,3599,3496,3223,3118,2877,2853,2653,2547,2504,2463,2386,2092,2204,2050,2064,1896,1982,1803,1757,1658,1622,1626,1559,1431,1437,1446,1438,1351,1295,1355,1280,1264,1279,1505
2820,1515,904,47907,25739,16259,12952,10210,8811,7611,6384,5521,5133,4621,4444,4047,3699,3602,3498,3225,3086,2878,2857,2645,2545,2506,2471,2396,2092,2209,2054,2063,1899,1968,1803,1755,1657,1624,1625,1559,1447,1438,1440,1438,1354,1309,1355,1280,1266,1279,1278
2820,1515,904,48180,25641,16255,12952,10084,8809,7624,6389,5524,5295,4678,4436,4044,3697,3607,3492,3214,3081,2879,2863,2644,2554,2504,2465,2386,2091,2201,2050,2063,1900,1973,1803,1755,1657,1621,1623,1559,1431,1448,1443,1442,1354,1295,1354,1281,1320,1276,1274
2820,1515,904,48131,25657,16284,12954,10158,8804,7615,6376,5661,5135,4609,4436,4034,3695,3612,3500,3212,3090,2880,2859,2653,2553,2500,2462,2387,2092,2199,2047,2074,1897,1963,1802,1770,1658,1622,1623,1561,1431,1438,1444,1480,1350,1296,1356,1291,1268,1277,1275
2820,1515,904,48443,25841,16343,13025,10082,8799,7627,6389,5560,5131,4632,4430,4021,3694,3612,3498,3208,3082,2893,2856,2711,2565,2531,2461,2432,2091,2213,2052,2091,1897,1991,1802,1768,1666,1633,1624,1568,1429,1451,1446,1447,1356,1345,1355,1284,1263,1288,1275
2820,1515,904,49759,25609,16814,12959,10799,8852,11714,6378,6135,5134,5505,4439,7224,3699,4318,3496,4087,3080,3340,2857,3315,2554,4431,2635,3088,2091,3130,2053,2945,1899,3109,1800,2042,1657,1881,1623,1753,1430,1807,1639,1756,1353,2037,1355,1656,1266,1600,1275
3100,2489,627,64515,35822,21946,20242,13515,11892,10169,9021,7707,7771,6412,6208,5468,5526,4941,5533,4337,4532,3890,4954,3640,3887,3594,3872,3646,4208,3200,3493,3011,3330,3277,3088,2714,2683,2523,2557,2375,2409,2258,2686,2175,8750,2002,2334,2035,2073,1762,1964
3100,2489,627,64856,33022,21951,20161,13518,11570,10180,8904,7694,7109,6400,5939,5457,5123,4945,4715,4336,4171,3894,4082,3636,3827,3588,3670,3650,3389,3187,3218,3012,2962,3303,2761,2708,2532,2529,2390,2359,2321,2270,2273,2179,2629,1997,1950,2043,1940,1767,1820
3100,2489,627,64497,33082,22164,20409,13530,11560,10195,8897,7693,7126,6477,5922,5462,5087,4947,4727,4339,4144,3892,4122,3641,3842,3596,3659,3861,3368,3188,3199,3024,2972,3253,2733,2714,2501,2748,2370,2357,2307,2262,2257,2173,2336,1990,1936,2038,1914,1765,1795
3100,2489,627,64468,32758,21946,20104,13514,11553,10184,8903,7702,7133,6409,5938,5464,5086,4948,4727,4339,4143,3901,4120,3646,3867,3601,3670,3629,3367,3189,3196,3013,2950,3311,2727,2710,2495,2522,2370,2358,2308,2262,2263,2185,2319,1993,1923,2042,1902,1769,1796
3100,2489,627,64630,32681,22099,20346,13528,11558,10190,8903,7692,7134,6410,6004,5463,5091,4940,4734,4339,4137,3903,4111,3646,3889,3588,3658,3627,3368,3186,3196,3014,2951,3250,2726,2709,2495,2528,2369,2362,2304,2263,2263,2175,2313,1998,1920,2267,1904,1764,1794
3100,2489,627,64691,32737,21938,20113,13525,11552,10191,9218,7715,7134,6402,5935,5463,5087,4954,4737,4341,4155,3901,4128,3646,3879,3595,3658,3639,3364,3194,3193,3037,2992,3305,2727,2712,2492,2530,2369,2359,2302,2274,2256,2175,2314,2004,1922,2037,1900,1763,1791
3100,2489,627,64752,32661,21953,20115,13525,11550,10184,8905,7697,7132,6413,5927,5462,5085,4953,4730,4340,4140,3907,4126,3642,3863,3597,3664,3631,3366,3257,3197,3020,2950,3256,2724,2716,2519,2523,2368,2359,2303,2262,2257,2192,2316,1993,1922,2037,1901,1766,1793
3100,2489,627,64723,32647,21948,20132,13534,11545,10187,8898,7694,7138,6398,5931,5468,5530,4966,4742,4349,4131,3896,4277,3628,3863,3614,3668,3630,3360,3191,3199,3025,2949,3301,2721,2720,2491,2539,2368,2424,2300,2264,2256,2177,2326,2002,1915,2041,1906,1776,1802
3100,2489,627,65312,32656,21996,20120,13548,11548,10207,8901,7698,7132,6403,5932,5495,5079,4941,4735,4364,4133,3906,4108,3629,3860,3638,3658,3648,3362,3202,3195,3053,2951,3323,2736,2737,2491,2593,2367,2480,2300,2267,2256,2190,2439,2019,1921,2054,1901,1858,1792
3100,2489,627,66147,32813,21969,20120,13735,11543,10418,8897,8029,7126,6601,5922,5848,5067,5160,4736,4758,4130,3875,4110,3839,3869,4104,3660,3739,3371,3328,3196,3149,2994,3117,2721,2916,2490,2964,2371,2478,2298,2450,2253,2302,2320,2493,1919,2153,1901,2051,1793
3293,1185,1441,71485,36724,23808,18460,14472,12361,10648,9647,8204,7900,6940,6490,5760,5665,5001,5043,4469,4450,4058,4083,3733,3735,3465,7202,3833,3368,3326,9085,3242,7574,3167,5266,2977,3558,2666,2698,2472,3225,2361,2320,2256,2593,2142,2655,2055,2171,2015,1956
3293,1185,1441,71274,35936,24079,18214,14476,12152,10640,9381,8192,7484,6705,6286,5746,5464,4987,4783,4473,4303,4053,3923,3733,3619,3465,3344,3763,3294,3350,3318,3227,3425,3158,3113,2980,3026,2663,2339,2471,2294,2361,2124,2246,1993,2150,2506,2065,1731,2014,1738
3293,1185,1441,71263,35755,23825,18150,14476,12138,10635,9328,8197,7435,6702,6259,5786,5344,5212,4726,4465,4280,4062,3897,3746,3611,3458,3308,3771,3513,3336,3241,3242,3155,3143,3053,2988,2996,2659,2337,2482,2219,2371,2095,2255,1991,2143,2055,2056,1722,2013,1736
3293,1185,1441,71550,35673,24204,18128,14609,12130,10644,9355,8198,7435,6735,6248,5818,5340,4992,4732,4482,4274,4060,3885,3730,3594,3462,3279,3791,3290,3321,3225,3243,3162,3134,3071,2990,2980,2666,2339,2474,2202,2359,2091,2255,1986,2141,2078,2064,1722,2014,1737
3293,1185,1441,71287,35692,23804,18111,14478,12118,10651,9486,8197,7437,6725,6270,5747,5556,4995,4723,4471,4280,4059,3880,3773,3589,3459,3269,3770,3306,3332,3286,3231,3140,3123,3219,2969,3022,2663,2339,2472,2198,2359,2090,2255,1992,2144,1994,2060,1730,2016,1741
3293,1185,1441,71595,35878,23825,18315,14719,12115,10650,9351,8206,7420,6705,6257,5756,5328,4991,4737,4736,4275,4052,4107,3733,3607,3468,3298,3792,3289,3305,3259,3241,3168,3112,3055,2988,2992,2671,2342,2481,2200,2365,2090,2241,1988,2136,2023,2058,1721,2017,1736
3293,1185,1441,71356,35685,23842,18140,14481,12135,10660,9320,8254,7430,6715,6244,5774,5342,5012,4714,4466,4271,4056,3881,3739,3603,3474,3292,3777,3292,3332,3251,3264,3156,3120,3061,3013,2995,2659,2342,2489,2198,2365,2091,2266,1992,2136,2000,2054,1719,2099,1738
3293,1185,1441,71714,35750,23851,18135,14506,12485,10651,9586,8214,7435,6723,6243,5793,5327,4989,4724,4475,4280,4065,3902,3758,3600,3480,3305,3838,3279,3319,3236,3263,3170,3127,3072,3182,2990,2657,2336,2523,2195,2375,2090,2271,1994,2134,2023,2068,1719,3288,1740
3293,1185,1441,71985,35902,23892,18101,14559,12463,10681,9327,8301,7428,6717,6256,5807,5359,5019,4707,4515,4270,4075,3880,3806,3593,3531,3295,3800,3293,3355,3266,3289,3177,3201,3069,3004,2979,2726,2337,2612,2347,2386,2089,2358,1989,2160,1994,2178,6267,2914,1739
3293,1185,1441,74213,35629,24171,18119,16674,12122,16204,9379,8616,7420,7194,6237,10255,5319,5084,4724,4661,4289,4645,3881,3905,3586,7984,3285,3786,3283,3644,3235,3995,3169,6728,3081,6889,3004,2954,2342,4175,2200,2888,2091,5581,1988,2575,2012,7915,1833,3313,1740
3392,729,1417,45315,22709,15069,11758,9156,7751,6633,5952,5220,4835,4264,4007,3620,3540,3188,3747,2793,2745,2569,2461,2326,2515,2154,2555,2338,2182,2080,2585,1994,2537,1976,1957,1895,5489,1828,1833,1444,1722,1434,1772,1368,1532,1328,1601,1216,1476,1206,1513
3392,729,1417,45166,22957,15296,11488,9160,7665,6643,5919,5193,4713,4289,3957,3623,3444,3193,2994,2821,2698,2564,2435,2321,2301,2156,2060,2316,2116,2081,2071,1980,2003,1973,1940,1964,1856,1822,1455,1662,1395,1442,1343,1369,1235,1328,1221,1211,1127,1206,1101
3392,729,1417,45098,22511,15065,11419,9156,7647,6659,5874,5197,4699,4265,3935,3631,3412,3189,2976,2792,2679,2577,2427,2310,2276,2162,2119,2312,2112,2092,2040,1994,1978,1943,1924,1884,1837,1832,1443,1445,1376,1433,1289,1370,1228,1328,1208,1212,1131,1207,1095
3392,729,1417,45137,22468,15084,11383,9143,7634,6643,5869,5194,4666,4272,3950,3623,3720,3188,2977,2791,2692,2566,2448,2309,2271,2588,2049,2279,2093,2081,2014,1999,1961,1984,1933,1879,1819,1813,1443,1442,1375,1434,1289,1401,1229,1327,1210,1216,1119,1206,1094
3392,729,1417,45150,22482,15092,11381,9145,7656,6656,5875,5203,4674,4262,3932,3620,3406,3190,2951,2796,2679,2567,2446,2349,2270,2154,2045,2305,2100,2083,2031,2142,1969,1953,1929,1883,1828,1834,1442,1445,1373,1436,1288,1371,1226,1328,1208,1215,1117,1206,1094
3392,729,1417,45708,22456,15235,11392,9166,7637,6709,5876,5193,4661,4262,3931,3643,3401,3204,2957,2810,2676,2569,2430,2324,2286,2153,2047,2318,2116,2080,2009,1992,1980,1982,1917,1887,1815,1837,1443,1445,1375,1432,1288,1369,1227,1327,1208,1216,1116,1207,1093
3392,729,1417,45230,22444,15079,11380,9181,7642,6645,5876,5202,4884,4267,3936,3626,3412,3190,2950,2796,2905,2590,2418,2330,2270,2161,2045,2309,2099,2077,2023,1993,1966,1968,1913,1878,1819,1811,1442,1443,1377,1434,1289,1369,1231,1328,1207,1212,1116,1207,1093
3392,729,1417,45354,22457,15138,11425,9179,7644,6666,5856,5194,4663,4272,3931,3634,3401,3192,2973,2825,2678,2572,2417,2335,2270,2162,2059,2300,2124,2074,2016,1990,1965,1962,1907,1874,1825,1844,1444,1448,1373,1434,1288,1370,1227,1329,1207,1217,1115,1208,1093
3392,729,1417,45621,22591,15291,11407,9230,7629,6745,5874,5214,4678,4328,3971,3884,3398,3223,3175,2820,2676,2593,2494,2346,2266,2162,2045,2319,2107,2106,2005,2008,1961,2204,1933,1911,1817,1825,1442,1570,1376,1484,1288,1393,1231,1342,1208,1313,1117,1218,1093
3392,729,1417,46017,22443,15509,11373,9502,7633,6750,5853,5236,4662,4413,3933,4099,3415,3315,2952,2884,2674,2692,2432,2394,2278,2624,2048,2425,2093,2200,2024,2085,1965,2558,1913,2538,2094,2418,1441,6267,1375,2336,1288,2304,1231,2233,1206,2017,1117,2102,1093
3779,1563,854,66073,37541,22464,19734,13837,12928,10094,9842,8405,7576,6551,6440,5719,5734,5012,4993,4350,4792,4148,4423,3820,4060,3376,4092,3318,3629,2987,3571,2866,3295,2525,2619,1849,2629,2261,2373,1830,2297,1940,2196,1967,2193,1679,2503,1777,2318,1629,1908
3779,1563,854,66057,37208,22605,19039,13852,12721,10218,9527,8604,7118,6552,6201,5715,5400,5007,4567,4356,4927,4146,4252,3829,3849,3373,3601,3327,3312,2995,3032,2890,2775,2526,2476,1903,2497,2270,2227,1833,1958,1942,1978,1966,1980,1674,1806,1780,1781,1629,1661
3779,1563,854,65936,36834,22452,18925,13835,12690,10100,9543,8403,7096,6553,6181,5725,5377,5008,4546,4404,4313,4148,4184,3822,3818,3373,3571,3299,3259,3175,2989,2883,2722,2522,2463,1849,2262,2268,2215,1844,1915,1939,1971,1980,1971,1674,1770,1778,1755,1629,1649
3779,1563,854,66034,36807,22445,18908,13834,12684,10216,9502,8395,7089,6553,6174,5735,5356,5014,4550,4344,4326,4169,4187,3830,3822,3371,3568,3319,3275,2994,2997,2898,2794,2525,2458,1848,2246,2265,2216,1830,1910,1939,1970,1993,1969,1673,1792,1778,1756,1630,1657
3779,1563,854,66128,36790,22476,18923,13834,12673,10095,9493,8389,7099,6554,6173,5724,5361,5019,4541,4345,4335,4168,4188,3832,3833,3373,3572,3333,3269,3001,3002,2876,2742,2556,2460,1848,2248,2270,2214,1829,1907,1940,1968,1968,1988,1674,1771,1793,1756,1630,1647
3779,1563,854,66191,36796,22464,18946,13840,12684,10217,9596,8399,7087,6568,6191,5725,5357,5008,4534,4364,4340,4163,4190,3826,3821,3371,3566,3327,3275,3013,2996,2886,2741,2529,2467,1849,2246,2465,2326,1830,1907,1942,1981,1967,1972,1675,1771,1779,1758,1637,1647
3779,1563,854,66090,36828,22466,18909,13834,12680,10098,9489,8394,7090,6556,6175,5721,5398,5019,4536,4363,4352,4163,4190,3839,3826,3368,3571,3311,3281,2996,3007,2895,2744,2527,2459,1848,2242,2267,2214,1832,1916,1952,1974,1969,1970,1706,1781,1777,1810,1629,1649
3779,1563,854,66501,36760,22476,18945,13852,12678,10421,9600,8412,7072,6560,6159,5709,5361,5029,4598,4406,4349,4162,4186,3846,3822,3375,3570,3349,3275,3027,3002,2900,2747,2533,2463,1848,2242,2282,2212,1830,1909,1942,1972,1991,1970,1679,1769,1779,1756,1631,1647
3779,1563,854,66570,36758,22543,18899,14061,12901,10104,9514,8425,7076,6791,6164,5703,5351,5069,4540,4407,4346,4224,4186,3906,3817,3415,3565,3372,3276,3433,3004,2929,2752,2577,2458,1861,2244,2333,2221,1846,1935,1954,1971,1980,1971,1713,1769,1782,1754,1666,1647
3779,1563,854,68036,36744,22848,18897,14214,12681,10418,9491,9921,7084,6977,6167,6434,5360,5358,4539,4870,4336,4338,4187,4119,3820,4115,3578,3422,3279,3914,3004,3021,2747,3031,2509,2033,2243,2590,2214,1964,1909,2176,1974,2106,2130,2285,1771,1888,1754,1906,1666
3905,725,381,15657,8300,5287,4126,3218,2856,2255,2219,1931,2374,1505,1601,1282,1468,1222,1339,1317,1174,932,1190,905,1042,859,885,755,881,722,786,702,754,618,3413,584,675,630,672,742,3386,488,641,493,567,434,573,414,3825,411,546
3905,725,381,15774,8000,5355,4001,3195,2753,2249,2089,1868,1776,1505,1434,1274,1313,1223,1160,1106,1037,933,952,905,873,864,803,754,850,721,716,704,622,619,692,583,686,637,518,513,569,488,563,491,470,436,536,415,511,413,452
3905,725,381,15605,7904,5292,3982,3203,2810,2248,2079,1867,1730,1505,1385,1274,1313,1225,1156,1106,1027,932,906,905,859,858,760,754,724,721,643,705,617,617,598,583,588,650,518,511,472,487,553,490,441,435,515,413,417,412,454
3905,725,381,15603,7871,5297,3983,3197,2703,2248,2076,1867,1723,1505,1380,1274,1306,1224,1154,1105,1027,933,954,905,859,859,758,756,722,720,640,704,616,617,596,583,587,632,515,513,472,488,559,490,434,435,513,413,418,413,454
3905,725,381,15592,7873,5313,3994,3199,2701,2248,2075,1865,1722,1508,1378,1274,1304,1225,1153,1105,1025,932,901,905,857,859,757,761,719,720,639,699,627,617,597,584,592,640,517,514,470,489,558,491,434,434,510,416,417,412,450
3905,725,381,15621,7878,5287,3984,3203,2700,2254,2071,1880,1723,1515,1377,1275,1308,1253,1154,1106,1024,932,899,905,856,890,757,755,720,721,638,706,616,616,599,584,585,633,517,513,472,488,555,490,434,434,511,415,416,412,457
3905,725,381,15621,7859,5309,3991,3195,2712,2249,2069,1868,1747,1509,1377,1282,1303,1228,1153,1106,1026,933,898,906,857,859,756,756,720,719,639,705,616,616,597,584,588,640,516,513,471,489,560,492,434,435,509,419,415,415,449
3905,725,381,15820,7861,5296,3990,3196,2696,2251,2090,1883,1727,1514,1376,1286,1305,1260,1153,1108,1025,934,899,906,856,860,755,756,720,721,639,703,617,618,598,585,587,643,516,513,471,489,560,490,434,459,513,415,416,416,449
3905,725,381,15677,8050,5341,3984,3213,2696,2259,2072,1976,1722,1535,1579,1333,1303,1309,1162,1113,1024,978,898,915,854,866,755,759,720,734,638,709,613,621,596,591,583,641,515,515,470,491,559,491,434,437,511,527,416,412,449
3905,725,381,15829,7863,5410,4181,3271,2712,2345,2073,3992,1724,1752,1379,1623,1303,1376,1153,1213,1024,1042,898,1215,857,967,850,885,720,904,637,847,615,768,598,759,594,875,515,597,471,647,559,674,433,628,509,516,417,562,453
4623,290,1586,26132,13506,8796,7018,5244,4650,3786,3545,2976,2870,2485,2713,2084,2146,1817,1913,1604,1706,1437,1586,1322,1448,1214,1315,1285,1374,1081,1266,1032,1385,994,1087,975,1050,943,1573,939,1703,906,2023,842,1994,837,2030,829,9019,809,1791
4623,290,1586,26146,13187,8745,6734,5233,4528,3771,3449,2967,2780,2501,2381,2064,1998,1815,1799,1603,1589,1451,1460,1328,1359,1209,1213,1310,1153,1084,1094,1038,1055,998,988,974,965,940,936,939,915,892,934,875,933,847,893,830,896,829,789
4623,290,1586,26614,13109,8759,6646,5242,4507,3776,3352,2971,2735,2487,2332,2065,2068,1813,1735,1603,1544,1436,1396,1327,1295,1241,1164,1283,1112,1079,1071,1032,1024,1001,983,966,963,934,944,930,898,888,881,867,866,850,833,847,825,820,808
4623,290,1586,26168,13048,8756,6588,5262,4473,3769,3316,2990,2717,2484,2332,2064,1949,1814,1703,1604,1542,1435,1383,1321,1272,1207,1142,1279,1093,1083,1050,1024,1018,992,982,948,959,950,932,921,896,891,873,874,863,846,842,834,812,796,803
4623,290,1586,26212,13034,8729,6572,5232,4484,3767,3582,2964,2714,2483,2316,2064,1943,1828,1719,1615,1509,1435,1379,1320,1268,1207,1139,1279,1094,1089,1073,1031,1022,998,982,965,953,944,944,910,892,894,881,866,851,840,838,848,827,812,803
4623,290,1586,26479,13036,8739,6595,5249,4468,3772,3311,2965,2719,2497,2311,2080,1971,1813,1698,1605,1517,1435,1377,1321,1270,1207,1140,1289,1093,1084,1046,1045,1032,998,983,959,940,933,929,922,884,905,859,865,849,848,849,829,810,808,786
4623,290,1586,26178,13035,8754,6584,5242,4478,3780,3309,2987,2712,2483,2313,2068,1943,1819,1704,1607,1517,1439,1375,1324,1268,1206,1140,1286,1092,1082,1048,1032,1023,985,982,970,935,939,942,934,899,885,867,875,864,832,843,830,816,816,805
4623,290,1586,26302,13049,8786,6568,5287,4468,3825,3323,2996,2714,2488,2335,2089,1942,1844,1696,1634,1527,1453,1377,1341,1269,1228,1174,1291,1095,1082,1049,1031,1017,998,973,960,953,947,937,924,896,876,885,860,846,841,813,845,822,819,801
4623,290,1586,26584,13099,8902,6884,5348,4492,3927,3311,3064,2722,2514,2315,2130,1943,1905,1699,1691,1519,1507,1375,1391,1270,1284,1152,1239,1096,1092,1043,1045,1017,1244,971,972,943,930,946,956,877,906,868,886,866,863,837,883,839,842,814
4623,290,1586,27064,13039,9139,6586,5478,4701,4089,3307,3172,2715,2539,2315,2183,1941,2019,1697,1802,1515,1551,1375,1575,1438,1352,1139,1379,1091,1220,1047,1132,1020,1158,973,1090,979,1013,1109,4441,899,7359,873,1716,843,8035,839,1974,818,1776,804
4774,295,1746,30415,15765,10134,7753,6112,5387,4400,4135,3468,3278,2886,2783,2404,2522,2152,2111,1863,1900,1693,1827,1537,1636,1405,1506,1410,1482,1236,1359,1182,1300,1127,1201,1092,1145,1061,1059,1033,1113,1024,987,989,993,982,1441,960,2670,916,1470
4774,295,1746,30535,15423,10145,7658,6112,5244,4403,4006,3479,3205,2883,2699,2403,2346,2127,2028,1863,1815,1696,1777,1537,1573,1408,1388,1427,1309,1235,1234,1182,1240,1130,1114,1091,1082,1056,1052,1044,1083,1020,2945,986,986,985,944,964,1310,911,950
4774,295,1746,30413,15296,10125,7636,6115,5194,4411,3916,3466,3164,2888,2679,2422,2277,2127,2010,1865,1794,1696,1691,1540,1501,1409,1363,1439,1272,1242,1201,1183,1187,1133,1113,1100,1074,1061,1046,1042,1034,1021,1993,987,959,1013,951,955,939,918,921
4774,295,1746,30423,15132,10127,7640,6332,5152,4413,3871,3469,3143,2888,2680,2404,2258,2127,2001,1878,1784,1699,1636,1542,1465,1413,1361,1398,1266,1241,1201,1181,1159,1131,1106,1093,1079,1131,1066,1036,1027,1012,996,974,964,1003,957,954,923,928,893
4774,295,1746,30453,15325,10131,7631,6119,5177,4420,3873,3485,3138,2891,2680,2405,2289,2135,2000,1861,1780,1701,1620,1545,1459,1416,1355,1418,1262,1243,1202,1176,1163,1134,1120,1096,1085,1063,1050,1057,1026,1011,994,980,978,964,950,968,911,922,905
4774,295,1746,30671,15112,10156,7652,6316,5146,4537,3868,3468,3155,2894,2950,2408,2254,2132,2020,1894,1777,1705,1618,1551,1682,1417,1353,1412,1256,1243,1199,1192,1150,1132,1112,1095,1074,1059,1048,1048,1023,1005,985,968,987,988,944,960,923,940,908
4774,295,1746,30424,15110,10343,7624,6123,5162,4429,3860,3474,3138,2902,2680,2444,2253,2136,1995,1873,1774,1707,1641,1548,1463,1419,1352,1405,1256,1254,1228,1181,1158,1129,1107,1096,1078,1067,1043,1051,1021,1012,967,978,977,989,949,951,930,913,909
4774,295,1746,30501,15113,10157,7686,6173,5145,4439,3870,3514,3134,2907,2683,2423,2255,2137,1993,1918,1773,1712,1617,1557,1465,1426,1351,1387,1756,1242,1195,1211,1163,1135,1118,1101,1075,1099,1050,1061,1014,1015,983,982,970,973,955,941,925,939,904
4774,295,1746,30594,15138,10134,7629,6292,5168,4488,3859,3577,3176,2928,2701,2424,2329,2160,1996,1997,1771,1739,1615,1574,1459,1442,1350,1395,1303,1257,1197,1186,1156,1184,1109,1162,1097,1108,1051,1040,1014,1002,983,1001,980,997,955,944,921,934,896
4774,295,1746,30623,15164,10194,7644,6485,5147,4676,3860,3649,3144,3009,2698,2562,2261,2232,1995,2067,1771,1794,1616,1634,1462,1531,1347,1484,1254,1413,1198,1299,1164,1220,1133,1165,1085,1101,1036,1071,1029,1796,996,1007,977,1786,972,969,934,929,895
5167,1711,423,57355,29517,18316,24734,12128,10403,8969,8138,7127,6875,5374,6144,5578,5608,3924,8455,4727,6755,4237,7062,3420,5002,4885,4783,2857,4965,4958,4876,4925,4785,5054,4854,4623,5545,4845,2007,4713,4891,1824,4530,4456,5404,1604,1686,6090,6071,1496,13142
5167,1711,423,57526,29266,18376,24323,12122,10277,8967,8002,7129,6698,5382,5936,5586,5233,3926,8432,4713,6677,4241,5214,3382,4942,4930,4773,2852,4964,4924,4830,4887,4721,5042,4764,4614,4626,4833,1813,4678,4868,1824,4556,4565,4641,1609,1611,6057,5778,1487,6014
5167,1711,423,57383,29088,18488,24436,12149,10279,8956,7983,7143,6717,5406,5915,5641,5230,3937,8421,4708,6680,4243,5233,3376,4912,4912,4784,2854,4883,4959,4901,4960,4710,5048,4762,4668,4654,4862,1827,4681,4835,1826,4573,4520,4599,1602,1604,6078,5718,1492,5987
5167,1711,423,57533,29132,18298,24261,12152,10295,8977,8012,7138,6719,5460,5942,5606,5212,3925,8417,4715,6651,4239,5224,3395,4947,4933,4776,2870,4836,4974,4846,4945,4747,5079,4759,4651,4651,4820,1799,4714,4899,1822,4607,4473,4637,1614,1597,6132,5759,1491,6007
5167,1711,423,57349,29343,18304,24277,12152,10296,8990,8023,7124,6717,5558,5961,5615,5231,3930,8388,4698,6729,4255,5168,3405,4930,4940,4751,2858,4871,4938,4870,4913,4735,5008,4796,4619,4650,4824,1797,4684,4841,1826,4546,4537,4631,1606,1601,6083,5720,1493,6002
5167,1711,423,57293,29062,18589,24266,12138,10273,8986,8008,7123,6714,5380,5961,5601,5211,3927,8441,4714,6702,4259,5195,3375,4947,4905,4781,2852,4900,4953,4872,4941,4749,4979,4728,4653,4665,4794,1798,4697,4849,1829,4576,4543,4601,1600,1602,6104,5745,1494,6053
5167,1711,423,57091,29102,18297,24266,12253,10367,8983,8016,7141,6717,5396,5950,5592,5375,3935,8419,4730,6749,4242,5190,3416,4939,4910,4764,2870,4859,4936,4819,4942,4721,5053,4799,4628,4650,4847,1796,4668,4822,1833,4563,4519,4649,1607,1610,6050,5782,1493,5990
5167,1711,423,57134,29103,18310,24525,12153,10285,8984,8005,7126,6700,5373,5932,5584,5210,3983,8404,4714,6716,4252,5156,3383,4919,4903,4812,2854,4953,4952,4851,4885,4696,5069,4785,4652,4645,4854,1809,4689,4855,1828,4612,4507,4601,1617,1599,6027,5755,1495,5998
5167,1711,423,57359,29129,18327,24257,12141,10271,8935,8020,7142,6710,5382,5935,5591,5233,3952,8387,4716,6709,4247,5257,3394,4949,4932,4826,2870,4898,4976,4905,4930,4719,5085,4796,4658,4674,4921,1794,4746,4867,1830,4547,4531,4588,1617,1599,6089,5734,1502,5985
5167,1711,423,58199,29126,18628,24240,12221,10280,9118,8016,7191,6709,5910,5956,6122,5216,4135,8374,4888,6679,4389,5223,3561,4930,4962,4828,2948,4910,4985,4824,4960,4768,5044,4811,4679,4612,4884,1796,4727,4834,1996,4550,4563,4607,1774,1603,6093,5782,1563,5963
5749,1025,487,40243,21377,13549,10816,8252,7268,5890,5532,4743,5431,3965,3900,3459,3628,2849,3227,2554,5530,2690,2892,2591,4223,2366,2337,2141,2229,1996,2039,1817,1944,1716,1773,1647,1789,1498,1635,1442,1656,1358,1462,1355,1401,1233,1361,1148,1290,1247,1291
5749,1025,487,40187,20916,13553,10322,8282,7086,5864,5332,4950,4308,3970,3736,3460,3344,2850,2756,2543,2944,2629,2602,2594,2427,2353,2136,2130,2107,1995,1831,1817,1719,1713,1642,1645,1510,1497,1529,1442,1487,1358,1358,1351,1244,1241,1274,1148,1172,1257,1115
5749,1025,487,40398,20416,13536,10446,8272,6964,5896,5277,4740,4180,3970,3726,3463,3311,3049,2677,2544,2885,2625,2589,2593,2353,2353,2144,2133,2107,1996,1822,1824,1728,1714,1641,1663,1500,1498,1523,1443,1465,1359,1371,1352,1237,1232,1242,1148,1168,1257,1112
5749,1025,487,40267,20266,13590,10223,8472,6940,5870,5282,4753,4228,3966,3719,3461,3314,2845,2682,2549,2882,2633,2617,2652,2353,2358,2133,2131,2103,1998,1820,1819,1715,1712,1642,1647,1498,1497,1519,1443,1481,1358,1355,1355,1238,1233,1239,1149,1168,1258,1113
5749,1025,487,40356,20219,13556,10232,8260,6941,5892,5275,4740,4152,3972,3712,3461,3299,2848,2665,2606,2900,2628,2594,2594,2365,2360,2133,2151,2100,2074,1819,1830,1713,1712,1639,1647,1498,1498,1521,1453,1480,1371,1359,1357,1238,1235,1240,1149,1186,1247,1111
5749,1025,487,40372,20197,13557,10210,8262,6970,6115,5281,4756,4161,3971,3716,3472,3295,2851,2676,2542,2883,2627,2593,2592,2347,2370,2137,2130,2099,1995,1820,1816,1710,1726,1666,1646,1499,1510,1518,1444,1465,1361,1354,1356,1256,1237,1238,1170,1172,1254,1118
5749,1025,487,40403,20188,13634,10235,8260,6944,5882,5274,4752,4150,3963,3722,3459,3375,2859,2665,2546,2883,2654,2597,2598,2347,2351,2139,2134,2100,1996,2127,1819,1712,1714,1645,1647,1508,1499,1516,1445,1479,1360,1359,1366,1237,1235,1237,1150,1168,1257,1111
5749,1025,487,40609,20184,13691,10212,8297,6926,5884,5283,4754,4149,3964,3713,3460,3305,2851,2664,2555,2904,2639,2593,2607,2350,2351,2131,2132,2087,1998,1821,1820,1710,1724,1642,1648,1500,1499,1517,1446,1480,1363,1356,1356,1234,1237,1235,1152,1168,1257,1111
5749,1025,487,40724,20179,13599,10205,8354,6935,5927,5273,4856,4157,3993,3728,3696,3295,2861,2670,2632,2883,2633,2590,2599,2359,2363,2130,2138,2097,2003,1821,1821,1722,1719,1638,1667,1499,1504,1518,1452,1479,1368,1410,1359,1236,1243,1238,1190,1396,1254,1110
5749,1025,487,42162,20165,13793,10212,8627,6977,6101,5295,4992,4146,4410,3713,3615,3315,3035,2864,3072,2882,2795,2591,2687,2349,2574,2138,2279,2093,2199,1823,1926,1712,1817,1641,1784,1498,1673,1515,1552,1470,1487,1360,1489,1235,1348,1262,1298,1169,1306,1112
5896,1064,642,52196,26404,17793,13818,10832,9160,7822,7020,5959,5875,5331,5000,4697,4517,4312,4173,3427,3748,3074,3536,2846,3003,2678,2562,2463,7994,2258,2330,2127,2111,1963,2156,1830,1960,1911,1791,1683,1741,1767,1483,1559,1535,1451,1530,1349,1422,1343,1229
5896,1064,642,52149,26727,17731,13338,10867,9113,7868,6984,5964,5737,5294,4969,4693,4470,4315,3643,3421,3260,3078,3043,2850,2790,2680,2499,2466,2355,2266,2135,2126,1978,1962,2091,1839,1849,1906,1703,1684,1558,1545,1410,1557,1458,1449,1467,1351,1353,1345,1166
5896,1064,642,52134,26176,17725,13293,10837,9067,7830,7080,5996,5723,5300,4965,4700,4477,4307,3612,3415,3223,3081,3026,2856,2777,2676,2478,2765,2277,2260,2115,2125,1973,1962,2019,1826,1862,1910,1698,1694,1550,1549,1405,1556,1672,1451,1465,1349,1361,1355,1165
5896,1064,642,52607,26133,17695,13283,10887,9065,7862,6986,5958,5735,5296,4960,4697,4468,4314,3608,3420,3454,3082,3026,2845,2793,2688,2473,2469,2313,2260,2119,2127,1994,1962,2015,1827,1839,1900,1698,1686,1549,1560,1410,1567,1457,1452,1466,1349,1351,1343,1165
5896,1064,642,52193,26175,17690,13307,10838,9064,7863,6977,5964,5725,5291,4962,4694,4459,4315,3605,3427,3238,3079,3034,2856,2785,2677,2472,2469,2271,2263,2116,2139,1977,1992,2015,1831,1841,1909,1699,1684,1550,1546,1404,1555,1452,1459,1465,1351,1349,1344,1174
5896,1064,642,52157,26142,17838,13282,10870,9061,7898,6981,5973,5721,5293,4962,4700,4477,4319,3609,3425,3224,3079,3035,2853,2810,2677,2487,2466,2265,2287,2132,2129,1969,1963,2012,1830,1840,1903,1705,1684,1549,1546,1428,1559,1453,1452,1462,1349,1351,1344,1163
5896,1064,642,52285,26134,17674,13283,10844,9066,7820,6975,5966,5723,5293,4957,4698,4464,4318,3609,3431,3257,3083,3030,2850,2785,2716,2470,2522,2268,2260,2128,2126,1968,1963,2230,1840,1840,1911,1701,1687,1575,1545,1408,1622,1452,1452,1474,1350,1349,1345,1164
5896,1064,642,52476,26182,17712,13299,10843,9069,7863,6981,6201,5728,5289,4956,4707,4467,4318,3633,3435,3234,3086,3028,2845,2778,2759,2474,2468,2266,2265,2115,2128,1967,1967,2032,1830,1850,1899,1697,1686,1551,1569,1405,1790,1452,1452,1465,1364,1349,1347,1164
5896,1064,642,52441,26173,18157,13283,10868,9056,7907,6978,5962,5721,5293,4969,4710,4464,4328,3614,3450,3233,3093,3177,2871,2780,2684,2475,2481,2566,2273,2114,2141,2008,1977,2013,1841,1838,1913,1698,1726,1551,1564,1405,1559,1450,1460,1463,1356,1350,1354,1164
5896,1064,642,53609,26403,18009,13296,11078,9059,7963,6983,5973,5723,5922,4954,4765,4681,4935,3607,3595,3234,3564,3034,3266,2788,2807,2502,2576,2261,2499,2115,2600,1974,2104,2021,1937,1872,1969,1698,1843,1551,1694,1407,1832,1462,1570,1463,1458,1356,1439,1165
8154,789,1105,110387,58594,37870,29816,23162,20241,16840,15331,13339,12607,11101,10872,9604,9508,8635,8471,7831,7824,7297,7322,6997,6860,6416,6365,6209,6370,5927,6129,5684,5926,5538,5773,5154,5546,5218,5439,4934,5439,4736,8122,8092,7902,7786,7859,7702,7840,7777,7556
8154,789,1105,109972,56649,37894,28885,23174,19467,16802,14903,13282,12187,11132,10311,9630,9149,8570,8201,7881,7591,7337,7121,7263,6650,6388,6152,6146,6003,5936,5760,5660,5487,5575,5389,5173,5096,5140,5012,4971,4944,4741,8015,8076,7910,7840,7833,7806,7812,7841,7590
8154,789,1105,110589,56398,37847,28792,23172,19458,16895,14883,13359,12149,11095,10272,9580,9098,8598,8206,7849,7611,7327,7113,6986,6553,6377,6156,6159,6060,6003,5767,5690,5438,5522,5429,5160,5102,5190,4974,4996,4973,4746,7922,8073,7814,7840,7718,7843,7772,7846,7402
8154,789,1105,109998,56529,38145,28785,23169,19452,16805,14836,13286,12232,11198,10277,9594,9080,8549,8196,7919,7592,7353,7089,7002,6630,6516,6136,6148,6007,5936,5782,5681,5584,5522,5379,5151,5214,5119,4968,4938,4967,4803,7980,7909,7800,7821,7663,7832,7738,7853,7451
8154,789,1105,110235,56285,37824,28720,23230,19693,16845,14793,13418,12185,11124,10264,9769,9107,8549,8176,7808,7603,7336,7075,6990,6612,6412,6170,6151,6018,5960,5781,5673,5488,5541,5576,5162,5115,5220,5014,4942,4971,4738,7831,8148,7902,7805,7696,7777,7819,7874,7486
8154,789,1105,110283,56136,37940,28712,23228,19446,16820,14862,13356,12407,11109,10254,9607,9070,8532,8224,7836,7577,7312,7107,6967,6564,6444,6208,6173,5999,5938,5742,5685,5444,5503,5384,5143,5133,5171,5024,4913,4988,4734,7971,7945,7924,7774,7780,7674,7852,7902,7461
8154,789,1105,110957,56320,37940,28882,23182,19434,16826,14866,13320,12132,11164,10285,9606,9139,8562,8184,7828,7589,7296,7106,6987,6635,6503,6148,6159,6056,5954,5793,5701,5472,5531,5391,5135,5082,5137,4974,4942,4991,4764,7978,8212,7902,7868,7712,7726,7778,7865,7496
8154,789,1105,110652,56190,37883,28671,23517,19447,16801,18792,13395,12202,11115,10336,9617,9096,8561,8278,7887,7599,7296,7101,6987,6576,6387,6206,6180,6039,5958,5730,6112,5453,5518,5384,5152,5111,5144,5001,4951,4956,4755,7900,8192,7842,7881,7737,7741,7691,7951,7568
8154,789,1105,111349,56196,38107,28594,23276,19469,16879,15049,13332,12171,11145,10229,9588,9097,8571,8183,7818,7556,7331,7116,7037,6546,6387,6137,6197,5994,5923,5780,5717,5433,5537,5366,5132,5122,5238,5002,4970,5192,4753,7920,8221,7926,7882,7690,7704,7723,7878,7511
8154,789,1105,116038,56320,39330,28685,23921,19383,17525,14846,13840,12173,11388,10283,9744,9328,8657,8181,7849,7589,7276,7104,6982,6596,6589,6161,6380,6019,6311,5748,6061,5508,5954,5422,5583,5102,5587,5073,5510,4937,5213,7845,8277,7965,7904,7663,7835,7880,7930,7488
8489,1051,862,104223,63123,35239,31939,21702,21874,15930,17101,12746,14190,10368,12650,9539,11094,8641,10714,7923,9338,7484,8688,6544,8318,5929,6145,5106,6033,5539,5585,5292,5392,6161,6099,5552,5789,9832,3284,7054,5848,6623,6683,6565,6766,6689,3778,6881,6507,6445,6699
8489,1051,862,103963,62102,35315,31585,21663,21677,15924,17015,12779,14220,10463,12375,9541,11083,8623,10126,7920,9151,7510,8484,6496,8158,5939,5976,5115,5678,5534,5283,5317,5086,6129,5770,5694,5592,9785,2937,7034,5720,6649,6594,6619,6739,6661,2556,6820,6444,6435,6604
8489,1051,862,103932,62017,35489,31539,21679,21682,15917,16958,12901,14026,10380,12395,9543,11015,8567,10148,7909,9234,7514,8531,6511,8142,5944,5981,5119,5640,5573,5282,5282,5114,6060,5734,5526,5513,9805,2920,7109,5723,6657,6632,6627,6688,6682,2457,6861,6462,6424,6576
8489,1051,862,104018,62135,35314,31544,21591,21577,15940,16984,12762,14172,10418,12409,9529,11028,8630,10147,7921,9225,7519,8516,6521,8118,5927,5978,5336,5744,5547,5310,5293,5114,6101,5787,5559,5526,9779,2915,7081,5688,6677,6594,6574,6687,6667,2456,6878,6429,6428,6613
8489,1051,862,103792,62029,35212,31547,21606,21687,15919,16996,12755,14067,10364,12368,9511,11010,8605,10180,7923,9177,7514,8528,6514,8132,6088,5976,5111,5709,5511,5306,5291,5099,6050,5794,5532,5620,9754,2918,6998,5681,6672,6659,6588,6681,6649,2456,6828,6507,6417,6599
8489,1051,862,103726,62035,35240,31519,21575,21667,15941,16996,12742,14021,10395,12400,9550,11019,8587,10389,7911,9138,7471,8529,6518,8144,5930,5934,5112,5680,5563,5304,5302,5121,6056,5832,5548,5515,9833,2914,7131,5703,6657,6606,6576,6662,6689,2453,6797,6434,6421,6595
8489,1051,862,104111,62064,35510,31516,21592,21686,15911,16987,12783,14087,10355,12612,9557,11023,8626,10130,7903,9182,7508,8523,6506,8200,5929,5989,5112,5729,5533,5365,5266,5118,6071,5949,5522,5529,9821,2915,7094,5729,6618,6599,6591,6646,6636,2453,6822,6639,6423,6572
8489,1051,862,103821,62045,35328,31500,21645,21603,15916,16990,12785,14058,10366,12378,9557,11031,8671,10101,7889,9142,7491,8572,6527,8140,5940,5973,5112,5628,5556,5298,5287,5100,6009,5925,5621,5483,9811,2917,7018,5740,6722,6601,6594,6682,6687,2457,6822,6443,6493,6574
8489,1051,862,104196,62008,40032,31523,21816,22006,15950,17013,12768,14170,10363,12385,9572,11037,8640,10109,7966,9104,7456,8534,6484,8158,5937,6004,5089,5707,5546,5269,5275,5111,6095,5850,5579,5607,9861,2917,7073,5610,6683,6624,6601,6700,6795,2455,6849,6431,6469,6662
8489,1051,862,105263,62059,38633,31762,21889,21755,16090,17067,12900,14083,12377,12392,10114,11024,9675,10193,8630,9183,8215,8544,7984,8173,6321,5975,5790,5692,6053,5282,5885,5117,6364,5893,5909,5525,9879,2918,7129,5665,6625,6616,6694,6680,6638,2453,6978,6396,7075,6633

